Generic Model Checking for Modal Fixpoint Logics in COOL-MC

We report on COOL-MC, a model checking tool for fixpoint logics that is parametric in the branching type of models (nondeterministic, game-based, probabilistic etc.) and in the next-step modalities used in formulae. The tool implements generic model checking algorithms developed in coalgebraic logic that are easily adapted to concrete instance logics. Apart from the standard modal $\mu$-calculus, COOL-MC currently supports alternating-time, graded, probabilistic and monotone variants of the $\mu$-calculus, but is also effortlessly extensible with new instance logics. The model checking process is realized by polynomial reductions to parity game solving, or, alternatively, by a local model checking algorithm that directly computes the extensions of formulae in a lazy fashion, thereby potentially avoiding the construction of the full parity game. We evaluate COOL-MC on informative benchmark sets.

==> benchmarks/castles/results/castles-2-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-1-2.cgf -p s_r1_r1 --gameSolver cool,0.01426271943813953,0.002775685528302654,0.01398287888,0.008113824418604648,0.006612540232558142,0.010585236380000002,0.03120143238,1
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-2-2.cgf -p s_r2_r2 --gameSolver cool,0.016717563329152543,0.0030293844058128963,0.01647705038,0.009240951977401133,0.008141735367231638,0.01233482738,0.034540673380000005,2
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-3-2.cgf -p s_r3_r3 --gameSolver cool,0.016617965703529403,0.0022269544812343685,0.01647284188,0.009555086470588236,0.007759998529411764,0.01242035738,0.02634115038,3
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-4-2.cgf -p s_r4_r4 --gameSolver cool,0.01766139950765958,0.002552261465968283,0.01751032638,0.010725379148936169,0.007535260709219857,0.01364508138,0.033867475380000005,4
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-5-2.cgf -p s_r5_r5 --gameSolver cool,0.01865774014984128,0.0022141312940819505,0.01884226538,0.01139451301587301,0.007877567619047617,0.01421512938,0.03292825338000001,5
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-6-2.cgf -p s_r6_r6 --gameSolver cool,0.01898301560388059,0.0019066339297713405,0.01897040638,0.011972117611940298,0.007624289701492532,0.014765296380000001,0.028280835380000004,6
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-7-2.cgf -p s_r7_r7 --gameSolver cool,0.02003095076805969,0.002719830416633424,0.02006123638,0.012092759402985069,0.008535252089552239,0.01590484138,0.045316675380000004,7
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-8-2.cgf -p s_r8_r8 --gameSolver cool,0.02120259816832117,0.001725048100186947,0.02127791138,0.01339292832116788,0.008367849927007294,0.01657187938,0.02587140438,8
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-9-2.cgf -p s_r9_r9 --gameSolver cool,0.02350294506032788,0.001723095292051138,0.023711784380000003,0.01466570557377049,0.009397220163934428,0.019091116380000002,0.027170978380000002,9
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-10-2.cgf -p s_r10_r10 --gameSolver cool,0.022528021957586214,0.002713328112830224,0.022311723880000002,0.014146889999999988,0.008957938793103457,0.017460346380000002,0.04483619138000001,10


==> benchmarks/castles/results/castles-2-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-1-2.cgf -p s_r1_r1 --gameSolver pgsolver,0.008907556264166675,0.000956713078275538,0.00916000676,0.004831552499999999,0.004876772916666666,0.00656750176,0.01088623676,1
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-2-2.cgf -p s_r2_r2 --gameSolver pgsolver,0.010421100618536584,0.0014169708683764617,0.01057885076,0.005999074634146341,0.0050981126829268315,0.00725096876,0.02279898176,2
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-3-2.cgf -p s_r3_r3 --gameSolver pgsolver,0.01664328807034483,0.0014115391512767687,0.016896026260000002,0.009447383333333328,0.007830715517241377,0.01250587076,0.01985003976,3
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-4-2.cgf -p s_r4_r4 --gameSolver pgsolver,0.018438754101269845,0.0016440658331162343,0.01840799476,0.010765550793650795,0.00829731349206349,0.014334781760000002,0.02247257776,4
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-5-2.cgf -p s_r5_r5 --gameSolver pgsolver,0.02028564935848486,0.0020272280424561387,0.02056892976,0.012563437878787881,0.008306243939393944,0.01592206476,0.029276083760000002,5
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-6-2.cgf -p s_r6_r6 --gameSolver pgsolver,0.023528327935925922,0.0031612542871261007,0.02323726676,0.015729538888888887,0.008390235185185183,0.01759469776,0.04769012776,6
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-7-2.cgf -p s_r7_r7 --gameSolver pgsolver,0.025296940125384616,0.002103978763828989,0.02528882926,0.018167678846153848,0.0077504903846153834,0.020020326760000002,0.030015044759999998,7
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-8-2.cgf -p s_r8_r8 --gameSolver pgsolver,0.02675249570059406,0.0020955964175356327,0.02701564076,0.01943219702970297,0.007896605940594057,0.02113646076,0.03335384876,8
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-9-2.cgf -p s_r9_r9 --gameSolver pgsolver,0.02967317520210527,0.003392965352671747,0.029367120760000004,0.02132064736842106,0.008938385263157895,0.02359091176,0.04991101876,9
cat formulas/castles-2.cool | timeout 1m cool-coalg modcheck CL -m models/castles-10-2.cgf -p s_r10_r10 --gameSolver pgsolver,0.03249764459333334,0.0034658394877511564,0.03219741476,0.023847377777777793,0.009202812222222226,0.02546883376,0.05392712376,10


==> benchmarks/castles/results/castles-2-MCMAS.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 1m mcmas models/castles-1-2.mcmas,0.004071263520368663,0.0009763158333774702,0.004162666759999999,0.002675892903225805,0.0017510897695852542,0.0020099197600000006,0.00999345876,1
timeout 1m mcmas models/castles-2-2.mcmas,0.003997143791319912,0.0007873672067746167,0.0042029367599999996,0.0027719872930648775,0.0017478274720357945,0.002186459760000001,0.00631265476,2
timeout 1m mcmas models/castles-3-2.mcmas,0.003957113447861272,0.0008952457044449677,0.00418624276,0.0029597834682080926,0.0014535196531791901,0.0021885297600000007,0.00674674376,3
timeout 1m mcmas models/castles-4-2.mcmas,0.004307607337348068,0.0009568483886312626,0.00450874176,0.0028371674033149164,0.0018712641988950264,0.0025271097600000005,0.011580816760000001,4
timeout 1m mcmas models/castles-5-2.mcmas,0.004438965410793649,0.0008815309063685843,0.004661085760000001,0.0028638801269841294,0.002018076952380952,0.00263420976,0.00709444276,5
timeout 1m mcmas models/castles-6-2.mcmas,0.004559263501741743,0.0009371151324705713,0.0047596057600000005,0.0029469809009009026,0.002020759879879879,0.0024968287600000004,0.008792700760000001,6
timeout 1m mcmas models/castles-7-2.mcmas,0.004553160332237961,0.0008890770854964737,0.00470766676,0.003210816883852693,0.0018642222096317284,0.002758478760000001,0.00733395276,7
timeout 1m mcmas models/castles-8-2.mcmas,0.0050471006416199365,0.000896407437998909,0.00527352476,0.0035372255451713392,0.0019272712772585687,0.0031114987600000007,0.0074518627600000005,8
timeout 1m mcmas models/castles-9-2.mcmas,0.0052125535044794955,0.0010037462530282542,0.00547706576,0.003363403406940063,0.0022875687066246067,0.0032798977600000004,0.00842145176,9
timeout 1m mcmas models/castles-10-2.mcmas,0.00572909245968051,0.0011072092565096363,0.00593571476,0.003912487539936105,0.0022006889456869013,0.0033830087600000007,0.01108696776,10


==> benchmarks/castles/results/castles-3-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-1-3.cgf -p s_r1_r1_r1 --gameSolver cool,0.13298455185000002,0.0061584183977940535,0.13202241670000003,0.1105417,0.022694100000000002,0.1208312302,0.14394164120000003,1
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-2-3.cgf -p s_r2_r2_r2 --gameSolver cool,1.3569791075333333,0.03853415795778625,1.3561123382,1.3389339666666666,0.014468833333333334,1.3188856462,1.3959393382,2
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-3-3.cgf -p s_r3_r3_r3 --gameSolver cool,3.2348519722,0.045007271697063506,3.2404481322,3.1952833,0.029893500000000003,3.1873083142,3.2767994702000003,3
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-4-3.cgf -p s_r4_r4_r4 --gameSolver cool,41.5273508742,0.4635975212229327,41.6474153352,41.3615853,0.02155383333333333,41.0155321282,41.9191051592,4
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-5-3.cgf -p s_r5_r5_r5 --gameSolver cool,54.80053627486666,0.910578516914408,54.332030251199996,54.605646966666654,0.0187595,54.2196023052,55.849976268199995,5


==> benchmarks/castles/results/castles-3-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-1-3.cgf -p s_r1_r1_r1 --gameSolver pgsolver,0.04035644436969699,0.0024124992622649635,0.040204084900000006,0.03199068484848483,0.008807766666666666,0.0351171869,0.047335410900000006,1
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-2-3.cgf -p s_r2_r2_r2 --gameSolver pgsolver,0.14461170705789478,0.008530289657259613,0.1429817349,0.13042662105263156,0.014197292631578946,0.1331200589,0.1676056409,2
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-3-3.cgf -p s_r3_r3_r3 --gameSolver pgsolver,0.36975978518571434,0.014159733167041746,0.37443159490000005,0.3449120571428571,0.02435638285714285,0.33855316190000007,0.37925519990000006,3
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-4-3.cgf -p s_r4_r4_r4 --gameSolver pgsolver,0.9060571505666667,0.07112748951012854,0.8988597579000001,0.8755525333333333,0.02810424,0.8388019979,0.9805096959,4
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-5-3.cgf -p s_r5_r5_r5 --gameSolver pgsolver,1.6329290552333333,0.08636453644146065,1.5844048279000003,1.5887365333333332,0.035166906666666664,1.5817399749,1.7326423629,5
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-6-3.cgf -p s_r6_r6_r6 --gameSolver pgsolver,2.856081990566667,0.019079043038302726,2.8462934839000003,2.8095958666666667,0.038109573333333334,2.8438838849000003,2.8780686029,6
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-7-3.cgf -p s_r7_r7_r7 --gameSolver pgsolver,4.583716036233334,0.05996777737853797,4.5797022399000005,4.527362866666666,0.04375890666666667,4.5258559869,4.6455898819,7
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-8-3.cgf -p s_r8_r8_r8 --gameSolver pgsolver,6.949216696566666,0.009400802316798816,6.9523518689,6.873872866666666,0.056538906666666666,6.9386489379,6.9566492829,8
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-9-3.cgf -p s_r9_r9_r9 --gameSolver pgsolver,10.023540882233332,0.025400397183691963,10.0380134999,9.923290199999999,0.07004490666666667,9.994211866899999,10.0383972799,9
cat formulas/castles-3.cool | timeout 1m cool-coalg modcheck CL -m models/castles-10-3.cgf -p s_r10_r10_r10 --gameSolver pgsolver,14.437061688566667,0.1619718417356803,14.4562888909,14.2939502,0.10140757333333333,14.2663344209,14.588561753899999,10


==> benchmarks/castles/results/castles-3-MCMAS.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 1m mcmas models/castles-1-3.mcmas,0.007161786752608696,0.0011095822104990178,0.00744010522,0.004527719710144923,0.0028729548550724643,0.00482673822,0.01027838222,1
timeout 1m mcmas models/castles-2-3.mcmas,0.014266521796687108,0.0018609031310847964,0.014737596220000001,0.011332599018404907,0.003083991901840492,0.01052887222,0.019879579220000002,2
timeout 1m mcmas models/castles-3-3.mcmas,0.019064337644242427,0.001983329736047196,0.019122535720000004,0.016108113333333323,0.003071688636363637,0.014233587220000002,0.02721184122,3
timeout 1m mcmas models/castles-4-3.mcmas,0.0822673570729412,0.00843619013650715,0.08046558922000001,0.07861669176470588,0.003586087058823529,0.07057828622000001,0.10577059122,4
timeout 1m mcmas models/castles-5-3.mcmas,0.08698789106615387,0.0114328542164592,0.08479616422,0.08279678,0.0041087638461538446,0.07379045222000001,0.11262988422,5
timeout 1m mcmas models/castles-6-3.mcmas,0.10373009483538462,0.009446893187742026,0.10049138122000001,0.09898770307692308,0.0045631869230769225,0.08684366722,0.12577615922,6
timeout 1m mcmas models/castles-7-3.mcmas,0.10070328434000006,0.009352800728622056,0.10005825222,0.09669756,0.0038332631999999996,0.08421905122000001,0.12152255422000001,7
timeout 1m mcmas models/castles-8-3.mcmas,0.2063400895276923,0.014240173172400662,0.21175131522,0.2021466646153846,0.0039574,0.17818336522,0.22078226422,8
timeout 1m mcmas models/castles-9-3.mcmas,0.21463600330333332,0.01274048418418323,0.21153929722,0.2092563633333333,0.0050105850000000006,0.19757856422,0.23820909322,9
timeout 1m mcmas models/castles-10-3.mcmas,0.21517869229142855,0.010574314204398257,0.20998967522,0.20924278000000002,0.005338962857142858,0.20314260722,0.23674026922,10


==> benchmarks/castles/results/castles-4-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat formulas/castles-4.cool | timeout 1m cool-coalg modcheck CL -m models/castles-1-4.cgf -p s_r1_r1_r1_r1 --gameSolver cool,2.468982733993333,0.017415290159802352,2.47592415466,2.44545282,0.013911833333333332,2.4491671516599998,2.48185689566,1
cat formulas/castles-4.cool | timeout 1m cool-coalg modcheck CL -m models/castles-2-4.cgf -p s_r2_r2_r2_r2 --gameSolver cool,48.215924368660005,0.134227954087877,48.24742952466,48.01092182,0.016888166666666666,48.06874609866,48.33159748266,2


==> benchmarks/castles/results/castles-4-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat formulas/castles-4.cool | timeout 1m cool-coalg modcheck CL -m models/castles-1-4.cgf -p s_r1_r1_r1_r1 --gameSolver pgsolver,0.2984471774777778,0.009507704117780591,0.2964167137,0.2772018,0.02147024,0.2866452277,0.3170407237,1
cat formulas/castles-4.cool | timeout 1m cool-coalg modcheck CL -m models/castles-2-4.cgf -p s_r2_r2_r2_r2 --gameSolver pgsolver,2.3955641740333333,0.024420745639413384,2.3913782217,2.357162133333333,0.03274024,2.3735069707,2.4218073297,2
cat formulas/castles-4.cool | timeout 1m cool-coalg modcheck CL -m models/castles-3-4.cgf -p s_r3_r3_r3_r3 --gameSolver pgsolver,11.1677142387,0.046967629332658384,11.1666660947,11.0776408,0.05985024,11.1212794537,11.2151971677,3
cat formulas/castles-4.cool | timeout 1m cool-coalg modcheck CL -m models/castles-4-4.cgf -p s_r4_r4_r4_r4 --gameSolver pgsolver,35.09117778103333,0.21669496215397965,34.9670360387,34.86373746666667,0.11761624,34.965104219699995,35.3413930847,4


==> benchmarks/castles/results/castles-4-MCMAS.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 1m mcmas models/castles-1-4.mcmas,0.02544965784782609,0.002827179913526339,0.025398089500000002,0.021258197391304346,0.004231798913043478,0.0183544775,0.035746467500000004,1
timeout 1m mcmas models/castles-2-4.mcmas,0.17218095637500003,0.00883932873369797,0.170800421,0.16887610500000003,0.00308935,0.1586489995,0.1895155125,2
timeout 1m mcmas models/castles-3-4.mcmas,0.41106545950000006,0.013132236802925922,0.40934896150000005,0.40375590857142857,0.006221157142857143,0.38676763950000004,0.4274397615,3
timeout 1m mcmas models/castles-4-4.mcmas,0.4408861440000001,0.01982598447226133,0.44000319050000003,0.43489998,0.004835966666666666,0.41075540450000003,0.4638441815,4
timeout 1m mcmas models/castles-5-4.mcmas,1.2640242523,0.042406174488091995,1.2641254255,1.25314588,0.007457900000000001,1.2264736525,1.3305241435,5
timeout 1m mcmas models/castles-6-4.mcmas,1.7575518709,0.08014584469754454,1.7660070505,1.73943248,0.0130461,1.6494253995000001,1.8714374265,6
timeout 1m mcmas models/castles-7-4.mcmas,2.3490801211,0.0774584396056128,2.3066197615,2.3297780799999996,0.014033099999999998,2.2785694995,2.4656815205,7
timeout 1m mcmas models/castles-8-4.mcmas,4.2765056585,0.08251667152550696,4.228628671499999,4.2521062800000005,0.013596239999999999,4.2024302075,4.389273149499999,8
timeout 1m mcmas models/castles-9-4.mcmas,4.3216562842999995,0.030378648723641016,4.3236438024999995,4.29579508,0.0158159,4.2802835345,4.3547502924999995,9
timeout 1m mcmas models/castles-10-4.mcmas,4.898335125099999,0.06424893867910761,4.8808395025,4.87078728,0.015482100000000002,4.845336573499999,5.005743023499999,10


==> benchmarks/castles/results/castles-5-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat formulas/castles-5.cool | timeout 1m cool-coalg modcheck CL -m models/castles-1-5.cgf -p s_r1_r1_r1_r1_r1 --gameSolver pgsolver,5.24560063022,0.1614914053451626,5.2290689512199995,5.197580706666667,0.026650786666666666,5.09301093922,5.414722000219999,1


==> benchmarks/castles/results/castles-5-MCMAS.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 1m mcmas models/castles-1-5.mcmas,0.23112821787333335,0.01405491811328465,0.23505621254,0.22328458666666665,0.007245793333333333,0.20158701004000001,0.24713910604000003,1
timeout 1m mcmas models/castles-2-5.mcmas,1.4961434738399997,0.023750277093933327,1.50205587004,1.48474322,0.008210119999999998,1.4644631210399999,1.5279331810399999,2
timeout 1m mcmas models/castles-3-5.mcmas,6.497029550240001,0.09597548345089638,6.48812909204,6.45905662,0.02134992,6.369182328040001,6.63349980104,3
timeout 1m mcmas models/castles-4-5.mcmas,10.086219335840003,0.1622443614086523,10.12161583604,10.03678702,0.02520272,9.838509117040001,10.239660176040001,4
timeout 1m mcmas models/castles-5-5.mcmas,51.24688844224001,0.37067275635700453,51.24106224804,51.05954802,0.03239952,50.73776072704,51.60591002204,5
timeout 1m mcmas models/castles-6-5.mcmas,15.362975695840001,0.1736556520817504,15.38319910004,15.302078219999999,0.020708120000000003,15.09120943704,15.535284135040001,6
timeout 1m mcmas models/castles-7-5.mcmas,50.55520610184001,0.8393770724101804,50.77975220204,50.38382141999999,0.03809232,49.13714025704,51.30861055504,7
timeout 1m mcmas models/castles-8-5.mcmas,42.27548560944,0.3143799692469476,42.40368503204,42.14442441999999,0.01804352,41.89096925804,42.55578390504,8


==> benchmarks/modulos/results/modulos-2-CL-COOL-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-2.cgf -p s0 --gameSolver cool,0.07868828461999999,0.005130266232301617,0.07775957582,0.06276972857142857,0.016355244571428576,0.07198568582,0.09538756682,2
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-2.cgf -p s0 --gameSolver cool,0.0943927896475862,0.005897604640897124,0.09449720682,0.08045097586206898,0.014274960689655175,0.08221899682,0.10877128782,3
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-2.cgf -p s0 --gameSolver cool,0.08193683217294118,0.005742481395517219,0.08169576081999999,0.06772411176470589,0.014574898823529409,0.06916903482,0.09974548682,4
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-2.cgf -p s0 --gameSolver cool,0.10280753533724137,0.007931303954169605,0.10234989782000001,0.08852359655172416,0.014739512413793104,0.08721859682000001,0.12601212882,5
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-2.cgf -p s0 --gameSolver cool,0.09020462982,0.009042680437620909,0.08733444582000001,0.07553942727272726,0.015077309696969698,0.07643877682,0.11647329782,6
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-2.cgf -p s0 --gameSolver cool,0.10398338485333333,0.010225919111434674,0.10117261282000001,0.08875223333333335,0.015897173333333334,0.08606194682,0.12796103982,7
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-2.cgf -p s0 --gameSolver cool,0.11786148434000003,0.009875058983960284,0.11608335882000001,0.10418025999999997,0.01420886,0.10440840782000001,0.14367983982000002,8
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-2.cgf -p s0 --gameSolver cool,0.11822038598000001,0.008368731915513876,0.11888060782000001,0.10489478000000002,0.013626619999999999,0.10911605782,0.13986459982000002,9
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-2.cgf -p s0 --gameSolver cool,0.1390286043417391,0.01012317102683555,0.13746488982000002,0.12747391739130434,0.011983339999999997,0.12524115882,0.16461122082000001,10


==> benchmarks/modulos/results/modulos-2-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-2.cgf -p s0 --gameSolver cool,0.34276793683500006,0.012489904078227214,0.34339824446,0.32364966,0.01898365,0.32331858346000003,0.35985139546000006,2
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-2.cgf -p s0 --gameSolver cool,0.2860844695711111,0.012037576575146333,0.28686622146,0.26396066,0.02199278888888889,0.26782257046,0.30107451246000005,3
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-2.cgf -p s0 --gameSolver cool,0.2559845950054546,0.008940842815519535,0.25613129046000005,0.24233665999999995,0.013782899999999997,0.23835767046000003,0.26841135046000003,4
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-2.cgf -p s0 --gameSolver cool,0.31197758868222225,0.013908672431851923,0.31365124346,0.2928347711111111,0.018791455555555555,0.28803248146000004,0.33944601446000006,5
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-2.cgf -p s0 --gameSolver cool,0.19089678359333337,0.013855522149835401,0.18685844746000002,0.17456126000000002,0.01676736666666667,0.17718089646000001,0.22284534946000004,6
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-2.cgf -p s0 --gameSolver cool,0.20650269767428572,0.010659541302287962,0.20706175346000003,0.18967951714285713,0.017186185714285714,0.18039981746000003,0.21885094946000003,7
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-2.cgf -p s0 --gameSolver cool,0.22619838021000002,0.009418980743194494,0.22595752396000002,0.21179991,0.014848075,0.21157829946000004,0.24165056946000002,8
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-2.cgf -p s0 --gameSolver cool,0.22696350318727274,0.013873620675387707,0.22549717046000003,0.21294902363636367,0.014183900000000001,0.20909750946000003,0.25169431046,9
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-2.cgf -p s0 --gameSolver cool,0.2552793799044445,0.019292490054166847,0.25182886146000005,0.24147443777777777,0.013572011111111108,0.23785041946000002,0.29938006346,10


==> benchmarks/modulos/results/modulos-2-CL-PG-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-2.cgf -p s0 --gameSolver pgsolver,0.014162525976650246,0.0013949580813189231,0.014251153419999999,0.009402958325123147,0.005436100788177338,0.010855072419999999,0.018836693419999998,2
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-2.cgf -p s0 --gameSolver pgsolver,0.02322193857044247,0.0022641897451778866,0.02382918442,0.016148123716814157,0.0076486810619469025,0.01810735342,0.02874211442,3
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-2.cgf -p s0 --gameSolver pgsolver,0.028168950116629208,0.0029983745324528425,0.028053434420000002,0.02101471842696629,0.007775014831460674,0.02193621342,0.04180551442,4
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-2.cgf -p s0 --gameSolver pgsolver,0.03544482824894736,0.006107228929103625,0.03414447392,0.0263669994736842,0.00960284052631579,0.02644450342,0.06750323742000001,5
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-2.cgf -p s0 --gameSolver pgsolver,0.04346475728567165,0.004327621710145253,0.04257655442,0.034595564477611945,0.009374676119402984,0.03518909442,0.06315356642000002,6
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-2.cgf -p s0 --gameSolver pgsolver,0.055918595740754695,0.004939708634944736,0.05461637542,0.046468478867924504,0.009936011698113208,0.04960834542,0.07502565642,7
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-2.cgf -p s0 --gameSolver pgsolver,0.06718567817000001,0.005754949032785002,0.06741345642000002,0.05823845999999999,0.009322019999999999,0.058972276420000004,0.08917183742000001,8
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-2.cgf -p s0 --gameSolver pgsolver,0.08409985707625,0.006106154623334434,0.08361965742000001,0.074865335,0.009687369999999999,0.07481487742000001,0.10435832842000001,9
cat formulas/modulo-2-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-2.cgf -p s0 --gameSolver pgsolver,0.10715292938774196,0.01030193492495417,0.10557922842000002,0.09329700838709677,0.014417535483870968,0.09104078742,0.13533310042000002,10


==> benchmarks/modulos/results/modulos-2-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-2.cgf -p s0 --gameSolver pgsolver,0.030563668118160917,0.003253915150780187,0.030548640440000004,0.021849307586206897,0.00927234666666667,0.02364309044,0.048571631440000006,2
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-2.cgf -p s0 --gameSolver pgsolver,0.03882750924000001,0.0028943462698050432,0.039017186440000004,0.0281875942857143,0.011202807999999995,0.030156921440000005,0.04745704144,3
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-2.cgf -p s0 --gameSolver pgsolver,0.05356768227018868,0.003640606431911177,0.052755182440000006,0.04145997056603774,0.012639032452830188,0.04899825244,0.06277669244000002,4
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-2.cgf -p s0 --gameSolver pgsolver,0.06835922170315792,0.006402246226630835,0.06761232744000001,0.057943690526315796,0.01103854947368421,0.058565902440000005,0.09471626444000002,5
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-2.cgf -p s0 --gameSolver pgsolver,0.0890856781986207,0.008771399210791054,0.08756504344000002,0.07516389379310343,0.014284964137931034,0.07726399344000001,0.11385921444000001,6
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-2.cgf -p s0 --gameSolver pgsolver,0.11984245696173916,0.012048644062017416,0.11582067544000002,0.10830521913043477,0.012050631304347826,0.10539084444000002,0.15104588744000003,7
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-2.cgf -p s0 --gameSolver pgsolver,0.15154952419,0.01196821155045064,0.14916618194000003,0.13630304249999997,0.01579674,0.12900406644,0.17532225944000002,8
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-2.cgf -p s0 --gameSolver pgsolver,0.19378823490666672,0.01179328638541753,0.19182890944000003,0.17976474666666664,0.014190373333333332,0.17583380944000002,0.21612161044000003,9
cat formulas/modulo-2.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-2.cgf -p s0 --gameSolver pgsolver,0.2325997248566667,0.015850472260246634,0.22809149644000004,0.21755039666666667,0.01524090666666667,0.21395451044000002,0.27433815444,10


==> benchmarks/modulos/results/modulos-3-CL-COOL-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-3.cgf -p s0 --gameSolver cool,0.12187816704000003,0.00858702954332144,0.12008455700000001,0.10797537999999998,0.014141679999999998,0.11124224500000002,0.150037128,2
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-3.cgf -p s0 --gameSolver cool,0.1492965238095238,0.007043501689272267,0.148539089,0.1317396695238095,0.017649767619047615,0.134893537,0.1648447,3
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-3.cgf -p s0 --gameSolver cool,0.17386488361111108,0.013598179047715146,0.1708436495,0.16027241555555552,0.013867497777777777,0.150901318,0.206238962,4
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-3.cgf -p s0 --gameSolver cool,0.24768790776923075,0.011970939487669493,0.245833195,0.23233462923076922,0.015152104615384614,0.223704723,0.273964827,5
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-3.cgf -p s0 --gameSolver cool,0.36913761912500004,0.014443933565305364,0.36516086750000004,0.35630923499999995,0.012866595,0.354902782,0.39336295400000004,6
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-3.cgf -p s0 --gameSolver cool,0.5761454630000001,0.013205788256966727,0.5829730870000001,0.5603408599999999,0.014929776,0.5556491560000001,0.5873728770000001,7
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-3.cgf -p s0 --gameSolver cool,0.8830590910000001,0.06226928947815603,0.872088547,0.8681311933333333,0.013251386666666665,0.8270041340000001,0.9500845920000001,8
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-3.cgf -p s0 --gameSolver cool,1.2224606676666665,0.028550056543319394,1.213076651,1.20519386,0.014964053333333333,1.199783699,1.2545216529999998,9
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-3.cgf -p s0 --gameSolver cool,1.5669104013333335,0.014878376314474159,1.574075476,1.5530495266666666,0.010817053333333333,1.5498052029999998,1.576850525,10


==> benchmarks/modulos/results/modulos-3-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-3.cgf -p s0 --gameSolver cool,0.32439580597555556,0.009770970525701844,0.32268130842000003,0.30311714666666667,0.020943995555555553,0.31024186642,0.33853669942000003,2
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-3.cgf -p s0 --gameSolver cool,0.33142853775333336,0.010215492227286098,0.33015388942,0.31636548,0.014818217777777778,0.31708679842000004,0.34800068942,3
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-3.cgf -p s0 --gameSolver cool,0.29680927982,0.011249892387678082,0.29751904692000003,0.27699368,0.019666339999999997,0.27866274642,0.31534282742,4
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-3.cgf -p s0 --gameSolver cool,0.38564545927714283,0.010764488283441493,0.38744480242,0.37064348,0.01482701142857143,0.36991868142,0.40262895242,5
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-3.cgf -p s0 --gameSolver cool,0.56188424662,0.028700372421558346,0.56740769242,0.5490932799999999,0.012319239999999999,0.51961981042,0.5966487354200001,6
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-3.cgf -p s0 --gameSolver cool,0.8317607154200001,0.005087363082142598,0.8312577294200001,0.81582248,0.014374773333333334,0.82694352842,0.8370808884200001,7
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-3.cgf -p s0 --gameSolver cool,1.19388737042,0.015270101577091725,1.19665951042,1.1751578133333334,0.014298106666666666,1.1774211004200001,1.2075815004200001,8
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-3.cgf -p s0 --gameSolver cool,1.67598300642,0.03127980654278198,1.68954009942,1.647468813333333,0.02538177333333333,1.6402116984200001,1.69819722142,9
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-3.cgf -p s0 --gameSolver cool,2.1739569940866663,0.03736346457070275,2.19363162242,2.1631048133333333,0.005160106666666666,2.13086745842,2.19737190142,10


==> benchmarks/modulos/results/modulos-3-CL-PG-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-3.cgf -p s0 --gameSolver pgsolver,0.027178757378947364,0.0021524556192713106,0.0273139152,0.019011357894736847,0.008713598315789476,0.022103174200000002,0.0322609352,2
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-3.cgf -p s0 --gameSolver pgsolver,0.04593258686666667,0.003528496688230528,0.045834736200000004,0.03741761904761904,0.008962256825396826,0.0367406362,0.0630061182,3
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-3.cgf -p s0 --gameSolver pgsolver,0.08741382879375,0.006754808976084797,0.08755692920000001,0.07642475000000001,0.011354578749999998,0.07524829820000001,0.1066373312,4
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-3.cgf -p s0 --gameSolver pgsolver,0.1654591707294118,0.01298180451056993,0.16362750420000002,0.15217782352941173,0.013484095294117648,0.14332303320000003,0.20258701720000002,5
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-3.cgf -p s0 --gameSolver pgsolver,0.29448748053333335,0.012357858518318353,0.2949915342,0.2784116666666667,0.01612097111111111,0.2789497332,0.3152581052,6
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-3.cgf -p s0 --gameSolver pgsolver,0.5815974458,0.00825418262703144,0.5806346332,0.5667468,0.01442946,0.5737493432,0.5929292852,7
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-3.cgf -p s0 --gameSolver pgsolver,1.0280547182,0.011315887012602574,1.0336194351999999,1.012891,0.011917193333333333,1.0150339642,1.0355107552,8
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-3.cgf -p s0 --gameSolver pgsolver,2.0130694078666664,0.0387683928223754,2.0271640362,1.9895439999999998,0.019594526666666667,1.9692254312,2.0428187562,9
cat formulas/modulo-3-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-3.cgf -p s0 --gameSolver pgsolver,3.2043937928666666,0.032778423863181555,3.2224278622,3.177396,0.020692526666666666,3.1665582862,3.2241952302,10


==> benchmarks/modulos/results/modulos-3-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-3.cgf -p s0 --gameSolver pgsolver,0.0509903251322807,0.00504196885916026,0.04973994222,0.04124951614035087,0.01021917719298246,0.04579811122,0.08035922522000001,2
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-3.cgf -p s0 --gameSolver pgsolver,0.1042214654135484,0.007677630882514866,0.10484156622000002,0.09336718903225807,0.011378148387096774,0.09161203522000001,0.12663814722000002,3
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-3.cgf -p s0 --gameSolver pgsolver,0.20710330072000002,0.012635206238538917,0.20568761672000002,0.19414005999999998,0.013145262857142856,0.18910252122,0.22853052422000003,4
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-3.cgf -p s0 --gameSolver pgsolver,0.3938917250771428,0.01453101882290789,0.40013227322,0.3798894885714285,0.01330804857142857,0.37077568222,0.41077586422,5
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-3.cgf -p s0 --gameSolver pgsolver,0.7187568389700001,0.008226762037318444,0.72048944372,0.70067306,0.016987119999999998,0.70836247322,0.72568599522,6
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-3.cgf -p s0 --gameSolver pgsolver,1.3381635825533333,0.014218277768625559,1.34466564222,1.3211293933333332,0.014313286666666668,1.32185683222,1.34796827322,7
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-3.cgf -p s0 --gameSolver pgsolver,2.26129723122,0.04189048123245304,2.2471991202200003,2.2434873933333335,0.012519953333333333,2.22827454022,2.30841803322,8
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-3.cgf -p s0 --gameSolver pgsolver,3.752984367886667,0.008307494303500565,3.7517973572200005,3.722929726666667,0.020328953333333333,3.7453342262200002,3.7618215202200003,9
cat formulas/modulo-3.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-3.cgf -p s0 --gameSolver pgsolver,6.137949810886666,0.04328353748101149,6.1314713332199995,6.096567059999999,0.022250286666666664,6.09827067822,6.184107421219999,10


==> benchmarks/modulos/results/modulos-4-CL-COOL-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-4.cgf -p s0 --gameSolver cool,0.2009417423825,0.010705197544001357,0.20130655932000002,0.1849938675,0.016104082499999995,0.18370052732000003,0.22583900032,2
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-4.cgf -p s0 --gameSolver cool,0.3795115940342857,0.010555362796395441,0.37649896532,0.36693467999999996,0.01220987714285714,0.36407190432,0.39406741632,3
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-4.cgf -p s0 --gameSolver cool,0.6255785515700001,0.014380731732696885,0.62193006382,0.6084559299999999,0.01637652,0.6130013373200001,0.64545274132,4
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-4.cgf -p s0 --gameSolver cool,1.6061269719866669,0.01862782225396912,1.6018182113200001,1.5930543466666667,0.010017019999999998,1.59003110032,1.6265316043200002,5
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-4.cgf -p s0 --gameSolver cool,3.5018356996533337,0.0754590254397035,3.4931275523200003,3.479566013333333,0.014087686666666668,3.43110854632,3.58127100032,6
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-4.cgf -p s0 --gameSolver cool,8.35752439232,0.23624014646516633,8.28226404932,8.323221013333331,0.015148353333333331,8.16808339132,8.62222573632,7
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-4.cgf -p s0 --gameSolver cool,11.379321953653333,0.09911791046350152,11.40862849332,11.327193346666666,0.02065902,11.26885529632,11.460482071320001,8
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-4.cgf -p s0 --gameSolver cool,19.209893229986665,0.1619584983361638,19.20747668432,19.140607346666666,0.01384002,19.049156526319997,19.37304647932,9
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-4.cgf -p s0 --gameSolver cool,24.641353032319998,0.05831378370090568,24.673637445319997,24.560693346666664,0.008654686666666666,24.57403676132,24.676384890319998,10


==> benchmarks/modulos/results/modulos-4-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-4.cgf -p s0 --gameSolver cool,0.45041576969333336,0.011414860728825506,0.45354901536000003,0.43014723999999993,0.019627380000000003,0.43296718336,0.46228822536,2
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-4.cgf -p s0 --gameSolver cool,0.60778499086,0.00807563573591498,0.60982707086,0.59319949,0.01386088,0.59687077536,0.61461504636,3
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-4.cgf -p s0 --gameSolver cool,0.8859739726933333,0.014268538653236374,0.88983057536,0.8676795733333332,0.016940213333333332,0.8701735353600001,0.89791780736,4
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-4.cgf -p s0 --gameSolver cool,2.0926971730266666,0.01872527384913651,2.08471338236,2.077702906666666,0.011014213333333333,2.07928705136,2.11409108536,5
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-4.cgf -p s0 --gameSolver cool,4.334040530026667,0.04199673754859375,4.35289438936,4.311359240000001,0.013524880000000001,4.28592090136,4.3633062993600005,6
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-4.cgf -p s0 --gameSolver cool,10.574618526026665,0.11682771559298226,10.521175694359998,10.537086906666666,0.009617213333333333,10.49407106036,10.708608823359999,7
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-4.cgf -p s0 --gameSolver cool,14.49802531636,0.04057448840936414,14.47721382536,14.445747573333334,0.016768546666666665,14.472079301359999,14.544782822359998,8
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-9-4.cgf -p s0 --gameSolver cool,25.298624358026668,0.17092724749568702,25.33544731036,25.226538906666665,0.010710213333333335,25.11228677736,25.44813898636,9
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-10-4.cgf -p s0 --gameSolver cool,31.457628322693335,0.3349597156579847,31.58693606436,31.351870906666665,0.01095988,31.077288465360002,31.708660438360003,10


==> benchmarks/modulos/results/modulos-4-CL-PG-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-4.cgf -p s0 --gameSolver pgsolver,0.04289562468294119,0.0021468672643444845,0.04254879458000001,0.034167997058823535,0.009273510588235294,0.037989374080000006,0.048026095080000004,2
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-4.cgf -p s0 --gameSolver pgsolver,0.1309278908626087,0.009609217585817259,0.12874971308,0.11911959999999999,0.012115812173913044,0.11507431208,0.16094146608,3
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-4.cgf -p s0 --gameSolver pgsolver,0.4918794562466668,0.03375460763223728,0.48151420858000005,0.4754412666666667,0.015398326666666665,0.46571270708,0.5583716560800001,4
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-4.cgf -p s0 --gameSolver pgsolver,1.7331147904133335,0.04510944672398095,1.75634026608,1.7045369333333333,0.021323826666666667,1.68112513908,1.7618789660799998,5
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-4.cgf -p s0 --gameSolver pgsolver,6.21552951308,0.030543508126180164,6.2298385630799995,6.180662266666666,0.019525826666666666,6.18045825108,6.23629172508,6
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-4.cgf -p s0 --gameSolver pgsolver,15.97309941308,0.26282150742476695,15.91548774408,15.9020576,0.01927116,15.74386297108,16.25994752408,7
cat formulas/modulo-4-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-8-4.cgf -p s0 --gameSolver pgsolver,39.49761253774667,0.3091285629612987,39.62416782508,39.3634016,0.03592016,39.14528768708,39.72338210108,8


==> benchmarks/modulos/results/modulos-4-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-4.cgf -p s0 --gameSolver pgsolver,0.09753795453354838,0.00784687752018562,0.09583430734000001,0.08560640967741935,0.01233251096774193,0.08713767734000001,0.11966482034,2
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-4.cgf -p s0 --gameSolver pgsolver,0.35701240196500006,0.0113712484689749,0.35297360034,0.34535194999999985,0.010844014999999999,0.34331396934,0.38026992234000007,3
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-4.cgf -p s0 --gameSolver pgsolver,1.2696217336733333,0.017944033829292598,1.27599743134,1.2453053666666667,0.020837973333333332,1.2493604783399999,1.2835072913399999,4
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-4.cgf -p s0 --gameSolver pgsolver,4.16412452434,0.1254167129720903,4.12762192134,4.128659366666667,0.02284864,4.06100852434,4.303743127340001,5
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-4.cgf -p s0 --gameSolver pgsolver,11.924810229673334,0.1783784571866595,11.924182956340001,11.850793033333332,0.03171797333333334,11.74674623634,12.10350149634,6
cat formulas/modulo-4.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-7-4.cgf -p s0 --gameSolver pgsolver,32.06789837434,0.096694439748867,32.04760412534,31.922027033333336,0.049946639999999994,31.982961734339998,32.17312926334,7


==> benchmarks/modulos/results/modulos-5-CL-COOL-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-5.cgf -p s0 --gameSolver cool,0.37416344263,0.012903733528100191,0.37604938888000006,0.35771727999999997,0.015717025000000003,0.36013504838000004,0.39919829538,2
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-5.cgf -p s0 --gameSolver cool,0.8996377883800001,0.02070968950554991,0.9110853693800001,0.8799952799999998,0.017902233333333333,0.87573142638,0.91209656938,3
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-5.cgf -p s0 --gameSolver cool,4.085022208713333,0.050478061570537434,4.06240163938,4.062010613333334,0.013505233333333333,4.04981080938,4.14285417738,4
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-5.cgf -p s0 --gameSolver cool,13.565905783046666,0.3301493320429369,13.719201087379998,13.524375946666666,0.013289233333333332,13.18697681538,13.79153944638,5
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-5.cgf -p s0 --gameSolver cool,35.690461490046665,3.164305375018884,37.04910350538,35.60114028,0.012631566666666668,32.073727094380004,37.94855387038,6


==> benchmarks/modulos/results/modulos-5-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-5.cgf -p s0 --gameSolver cool,0.6874797207600001,0.020536713613755815,0.68947066776,0.6692764099999998,0.01653431,0.66155172376,0.7094258237600001,2
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-5.cgf -p s0 --gameSolver cool,1.2391034914266665,0.010556889805752156,1.23632642876,1.21988766,0.016578893333333334,1.23021272976,1.25077131576,3
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-5.cgf -p s0 --gameSolver cool,5.2130183004266675,0.024402619865417363,5.20835102876,5.190163326666666,0.010334893333333333,5.1912863947600005,5.23941747776,4
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-5.cgf -p s0 --gameSolver cool,19.60769113276,0.14693908309588394,19.525297010760003,19.541541993333333,0.014206893333333333,19.52043781176,19.77733857576,5
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-6-5.cgf -p s0 --gameSolver cool,47.36900158009334,0.6035327346787273,47.71174467276,47.22834666,0.007779226666666666,46.67213299176,47.723127075760004,6


==> benchmarks/modulos/results/modulos-5-CL-PG-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-5.cgf -p s0 --gameSolver pgsolver,0.06888116071636366,0.013832924481275823,0.07387225908,0.060136806060606056,0.009845624242424243,0.05108865808,0.09131671108,2
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-5.cgf -p s0 --gameSolver pgsolver,0.4066473297942857,0.014679772459426345,0.39912979408000004,0.3939987714285714,0.012860791428571427,0.38833145908,0.42364509208,3
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-5.cgf -p s0 --gameSolver pgsolver,3.6376875070800003,0.14517907579139738,3.59004868008,3.613370866666667,0.020209553333333335,3.52231327608,3.80070056508,4
cat formulas/modulo-5-mu.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-5-5.cgf -p s0 --gameSolver pgsolver,23.42607477908,0.43903043200949143,23.38522894008,23.3585902,0.035708220000000006,23.00889464408,23.884100753080002,5


==> benchmarks/modulos/results/modulos-5-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-2-5.cgf -p s0 --gameSolver pgsolver,0.1985530523533334,0.011751357688394814,0.20295870222,0.18330952666666664,0.015688913333333335,0.17220228822000003,0.21626951622,2
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-3-5.cgf -p s0 --gameSolver pgsolver,1.50695471722,0.028614505179864948,1.4963540142199998,1.48987246,0.013684313333333331,1.48515324722,1.5393568902199999,3
cat formulas/modulo-5.cool | timeout 1m cool-coalg modcheck CL -m models/modulo-4-5.cgf -p s0 --gameSolver pgsolver,10.51979979055333,0.11674861898820274,10.553675760219999,10.461838793333333,0.022057646666666667,10.389859354219999,10.615864257219998,4


==> benchmarks/modulos/results/modulosMCMAS-2.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 1m mcmas models/modulo-2-2.mcmas,0.005528633811374412,0.0010721712077060093,0.005575595200000002,0.0028286999052132694,0.00301643924170616,0.003661440200000001,0.012014679200000001,2
timeout 1m mcmas models/modulo-3-2.mcmas,0.006862030165944274,0.0012629012936233273,0.006930472200000001,0.004053457832817336,0.0030305376470588256,0.004659448200000001,0.014953381200000003,3
timeout 1m mcmas models/modulo-4-2.mcmas,0.00998739252899023,0.00358399961419632,0.009451086200000002,0.006201217980456026,0.0038590879478827386,0.003963739200000001,0.0165309572,4
timeout 1m mcmas models/modulo-5-2.mcmas,0.012541428055967092,0.004659735768118735,0.012441579200000002,0.00852603851851852,0.0040968519341563776,0.005254587200000001,0.0229978012,5
timeout 1m mcmas models/modulo-6-2.mcmas,0.01364098907777777,0.005232705210977804,0.012672452700000001,0.00956836725925926,0.004125691333333335,0.005880945200000001,0.024658736200000003,6
timeout 1m mcmas models/modulo-7-2.mcmas,0.016991396964227648,0.005642983907775191,0.0179134642,0.013043957073170725,0.003931068455284554,0.0071970622000000015,0.027895379200000008,7
timeout 1m mcmas models/modulo-8-2.mcmas,0.018226748307142854,0.007299387540149849,0.019767355200000003,0.01413704693877551,0.004087956734693875,0.008234530200000001,0.032610367200000004,8
timeout 1m mcmas models/modulo-9-2.mcmas,0.02240313589565218,0.007268083661969051,0.023304351200000004,0.01769115130434783,0.004659258260869565,0.010477583200000001,0.035995508200000005,9
timeout 1m mcmas models/modulo-10-2.mcmas,0.02868902375747127,0.009028432067929932,0.03326549620000001,0.023830122068965516,0.004802824252873562,0.012487778200000002,0.04176771520000001,10


==> benchmarks/modulos/results/modulosMCMAS-3.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 1m mcmas models/modulo-2-3.mcmas,0.008270589934860052,0.003650076817682457,0.0083885828,0.005203167531806617,0.003158783715012723,0.0032330147999999996,0.0163512728,2
timeout 1m mcmas models/modulo-3-3.mcmas,0.012453351650364966,0.005464810306602847,0.0109418118,0.00897788773722627,0.0036150364963503634,0.006196137799999999,0.0260889578,3
timeout 1m mcmas models/modulo-4-3.mcmas,0.022070157339130432,0.006655674527472983,0.024310362800000002,0.01774227478260869,0.004322817391304349,0.0094109598,0.0374039308,4
timeout 1m mcmas models/modulo-5-3.mcmas,0.03644201143636365,0.012285431049268774,0.0416567808,0.03150508628099173,0.004849760330578512,0.0172069108,0.0542212498,5
timeout 1m mcmas models/modulo-6-3.mcmas,0.04558556235555556,0.013355643219032612,0.05037168930000001,0.03971641777777776,0.0057651296296296305,0.0283703738,0.062205241800000005,6
timeout 1m mcmas models/modulo-7-3.mcmas,0.06285179582702702,0.014453626036127853,0.06973783280000001,0.057155829189189204,0.005422324324324324,0.0444950848,0.0806197768,7


==> benchmarks/modulos/results/modulosMCMAS-4.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 200s mcmas modulo-2-4.mcmas,0.010168382283082995,0.0036710106767785288,0.008963209540000001,0.007012024505928855,0.003434098498023717,0.006297519540000001,0.027962312540000006,2
timeout 200s mcmas modulo-3-4.mcmas,0.025893472814999995,0.00815533098627745,0.022998532540000005,0.022070137500000003,0.0038771995,0.01670916654,0.04689202354,3
timeout 200s mcmas modulo-4-4.mcmas,0.05602676577333331,0.015248165302378493,0.05281647004000001,0.050685299999999996,0.005202884666666666,0.037044725540000004,0.09631002554,4
timeout 200s mcmas modulo-5-4.mcmas,0.1247447957304762,0.010828457990948384,0.12093352554,0.11841391428571428,0.006258487619047618,0.10959596154,0.14548515054,5
timeout 200s mcmas modulo-6-4.mcmas,0.25840970194000007,0.012305850613202567,0.25536415304000004,0.24901420000000002,0.008664261999999999,0.24087771454,0.27306218554000006,6
timeout 200s mcmas modulo-7-4.mcmas,0.50642277694,0.012947701313833233,0.50839178754,0.49278279999999997,0.012614379999999998,0.48683873954000007,0.5223366325400001,7
timeout 200s mcmas modulo-8-4.mcmas,0.9640519303400001,0.020035032381410602,0.9724226305400001,0.9430283999999999,0.018133379999999998,0.9412841705400001,0.9861109685400001,8
timeout 200s mcmas modulo-9-4.mcmas,1.86384215434,0.0549815556976367,1.85746857154,1.8263577999999998,0.03244817999999999,1.78609123054,1.92960690354,9
timeout 200s mcmas modulo-10-4.mcmas,3.3161937657400005,0.05583258808349477,3.30373009954,3.269725199999999,0.040483979999999996,3.2480802195400003,3.3998312205400003,10


==> benchmarks/modulos/results/modulosMCMAS-5.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 200s mcmas modulo-2-5.mcmas,0.014498075207311834,0.004657840693635558,0.01342105196,0.01090999139784946,0.0036988212903225786,0.00967772696,0.03555410296,2
timeout 200s mcmas modulo-3-5.mcmas,0.06595927623777777,0.015274265371188405,0.061359294460000005,0.059999816666666664,0.005792016666666667,0.045661896960000004,0.09691977996000001,3
timeout 200s mcmas modulo-4-5.mcmas,0.21097043096000004,0.012615880955800421,0.20993877096,0.20035913076923076,0.009407393846153845,0.19311814696000001,0.23644192096,4
timeout 200s mcmas modulo-5-5.mcmas,0.7645948927599999,0.00724073642469625,0.76872358196,0.7445422999999999,0.01841256,0.75232962596,0.76947659696,5
timeout 200s mcmas modulo-6-5.mcmas,2.40673285856,0.059129136258936524,2.43775193296,2.3669499,0.035789959999999996,2.31573288896,2.46160199196,6
timeout 200s mcmas modulo-7-5.mcmas,7.18701121636,0.12736841513186872,7.18054752796,7.1017229,0.07388996,7.00102864596,7.32574702896,7


==> benchmarks/parity-mod/results/cliquegame-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-1 -p s0 --gameSolver cool,0.018346620203611108,0.006332651799125709,0.014975208280000003,0.011551661666666662,0.007635505972222228,0.010811258280000001,0.03468029928,1
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-2 -p s0 --gameSolver cool,0.049206703084848466,0.012713519967416159,0.040558764600000005,0.03754686666666667,0.012735495454545451,0.037164378600000006,0.0797410766,2
cat formulas/CL-4 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-3 -p s0 --gameSolver cool,0.2119226032015385,0.017376757370069332,0.21887831774000002,0.19159813846153848,0.02059011692307692,0.19148523074,0.23893915474000002,3
cat formulas/CL-5 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-4 -p s0 --gameSolver cool,0.9337206846666667,0.029441327973780854,0.941485138,0.9190610600000001,0.01344542,0.9011752980000001,0.958501618,4
cat formulas/CL-6 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-5 -p s0 --gameSolver cool,6.575320479119999,0.1493259986975771,6.65522248212,6.532165953333333,0.02746216,6.40304409712,6.667694858120001,5
cat formulas/CL-7 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-6 -p s0 --gameSolver cool,34.1649110886,0.5505318261649814,34.477068502600005,34.05938549333333,0.02267254,33.5292454726,34.4884192906,6


==> benchmarks/parity-mod/results/cliquegame-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/cliquegame-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-1 -p s0 --gameSolver pgsolver,0.008059054156024844,0.002969449818651024,0.00808806942,0.005384770186335405,0.003741110186335406,0.0035035099199999995,0.01508278592,1
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-2 -p s0 --gameSolver pgsolver,0.011953190895870453,0.0029798047181125464,0.01212848024,0.007836527530364372,0.005328172712550607,0.005429828239999999,0.01782761324,2
cat formulas/CL-4 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-3 -p s0 --gameSolver pgsolver,0.013031363320000001,0.002974604380779402,0.01354332832,0.009317426666666663,0.004958347189542486,0.0063031473200000025,0.01910596232,3
cat formulas/CL-5 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-4 -p s0 --gameSolver pgsolver,0.01676956717308901,0.0044615586762234765,0.018029172660000002,0.012430034869109943,0.005497222513089001,0.007938384660000002,0.028101160660000006,4
cat formulas/CL-6 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-5 -p s0 --gameSolver pgsolver,0.02686951286653846,0.008991992113026476,0.02171200078,0.018967473076923078,0.008785781538461539,0.014726774780000002,0.042588801780000005,5
cat formulas/CL-7 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-6 -p s0 --gameSolver pgsolver,0.02945590642969697,0.010956561975345919,0.02261372296,0.021539921818181818,0.008810354545454547,0.01851825446,0.052488812460000006,6
cat formulas/CL-8 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-7 -p s0 --gameSolver pgsolver,0.03158844011568627,0.010329453357682141,0.026011161400000003,0.023751282352941168,0.008904742549019606,0.0219620214,0.0559368404,7
cat formulas/CL-9 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-8 -p s0 --gameSolver pgsolver,0.03262625946574712,0.007193967826737064,0.03016430196,0.0257936259770115,0.008015596781609194,0.028447274959999998,0.062438092960000004,8
cat formulas/CL-10 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-9 -p s0 --gameSolver pgsolver,0.04874944646985504,0.012237344343238232,0.04176413418,0.03964110550724639,0.01008046144927536,0.037269819180000004,0.07935721918000001,9
cat formulas/CL-11 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-10 -p s0 --gameSolver pgsolver,0.05380931364271184,0.011895025673629897,0.04667438488,0.04556254542372881,0.00935901288135593,0.04401561888,0.08977113388,10
cat formulas/CL-21 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-20 -p s0 --gameSolver pgsolver,0.31993906541500006,0.013963117756265495,0.31593779503999997,0.300723215,0.019625949999999996,0.30698025154,0.33608056554000004,20
cat formulas/CL-31 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-30 -p s0 --gameSolver pgsolver,1.1056062152466666,0.015408669266201236,1.1003880415799998,1.0851583066666668,0.018262746666666663,1.09348420958,1.1229463945799998,30
cat formulas/CL-41 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-40 -p s0 --gameSolver pgsolver,3.0168829860933335,0.024468116133267798,3.00496150376,2.9805783200000007,0.030977039999999997,3.00066045876,3.0450269957600002,40
cat formulas/CL-51 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-50 -p s0 --gameSolver pgsolver,6.359610537673333,0.04374974532773542,6.36503331734,6.30158916,0.04464915999999999,6.313402190340001,6.4003961053400005,50
cat formulas/CL-61 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-60 -p s0 --gameSolver pgsolver,12.327541501639999,0.006903968427162436,12.32834187764,12.223092719999999,0.07683591333333334,12.32027222864,12.33401039864,60
cat formulas/CL-71 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-70 -p s0 --gameSolver pgsolver,20.210386120013336,0.08766571958657064,20.18635422868,20.03314727333333,0.12892734,20.13724262968,20.307561501680002,70
cat formulas/CL-81 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-80 -p s0 --gameSolver pgsolver,31.254921934893332,0.21567765101783087,31.22563771256,31.01257124,0.17316130666666663,31.05538263956,31.48374545256,80
cat formulas/CL-91 | timeout 1m cool-coalg modcheck CL -m models/CL-cliquegame-90 -p s0 --gameSolver pgsolver,47.48122961828,0.2181889681399485,47.567712760279996,47.13242298666666,0.23592455333333331,47.23305653328,47.642919561279996,90


==> benchmarks/parity-mod/results/cliquegame-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-1 -p s0 --gameSolver cool,0.021460487818108106,0.006487788598648277,0.023392492459999997,0.01283308027027027,0.00965432297297297,0.011480387960000001,0.03563368696,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-2 -p s0 --gameSolver cool,0.03078041107750002,0.010060415384927444,0.025595128440000003,0.0213999625,0.010549515499999999,0.02271503944,0.05656832344,2
cat formulas/GML-4 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-3 -p s0 --gameSolver cool,0.15133825051428568,0.019634833311587323,0.1368640058,0.13528647428571422,0.016739763809523807,0.1309161188,0.18098605480000002,3
cat formulas/GML-5 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-4 -p s0 --gameSolver cool,0.7010709142800001,0.019964254028697854,0.6997635707800001,0.67365486,0.026381359999999996,0.68316067228,0.72159584328,4
cat formulas/GML-6 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-5 -p s0 --gameSolver cool,3.140207849153333,0.07864926595117769,3.10454437582,3.113251533333333,0.01931875333333333,3.08570844082,3.2303707308200003,5
cat formulas/GML-7 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-6 -p s0 --gameSolver cool,13.192096159140002,0.30905447717870144,13.026147381140001,13.141483126666666,0.015699766666666667,13.00146422114,13.54867687514,6
cat formulas/GML-8 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-7 -p s0 --gameSolver cool,22.105529408873338,0.3431655985402307,22.30032695354,22.016780599999993,0.024585186666666665,21.709294451540003,22.30696682154,7


==> benchmarks/parity-mod/results/cliquegame-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/cliquegame-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-1 -p s0 --gameSolver pgsolver,0.009343388397358491,0.0030706086559180836,0.00820927142,0.006739869584905665,0.0037512471698113196,0.00427534242,0.01651854742,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-2 -p s0 --gameSolver pgsolver,0.010692092539543379,0.0036278522310712897,0.009712831639999999,0.008185381004566205,0.0036662484018264853,0.005566622639999999,0.01869257764,2
cat formulas/GML-4 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-3 -p s0 --gameSolver pgsolver,0.025504812394366194,0.009053625957520876,0.026430302000000003,0.018559651830985912,0.008104491830985914,0.013199148,0.040633575000000005,3
cat formulas/GML-5 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-4 -p s0 --gameSolver pgsolver,0.03219817887500002,0.012045922129144654,0.0287100032,0.0246287175,0.0085370925,0.0191749772,0.0555491092,4
cat formulas/GML-6 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-5 -p s0 --gameSolver pgsolver,0.049274933072830186,0.013081350756657421,0.04090723862,0.03982083509433961,0.010261829433962262,0.035046631620000004,0.08009339962,5
cat formulas/GML-7 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-6 -p s0 --gameSolver pgsolver,0.07006893976499999,0.011115357055579375,0.06330096594000001,0.06102534500000001,0.010096214999999999,0.06094552244,0.10306947044,6
cat formulas/GML-8 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-7 -p s0 --gameSolver pgsolver,0.10890425360068967,0.015806143728252176,0.09790175198,0.09935212965517243,0.010075780689655174,0.09500293398000001,0.13678185898,7
cat formulas/GML-9 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-8 -p s0 --gameSolver pgsolver,0.15943142409,0.017882830442255346,0.16612710953999998,0.14662519999999998,0.013227619999999999,0.13735642004,0.20795401904,8
cat formulas/GML-10 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-9 -p s0 --gameSolver pgsolver,0.21120048637333333,0.012375095950634457,0.20723522104000003,0.20060301333333333,0.011134846666666668,0.19768370804000002,0.23094308404000002,9
cat formulas/GML-11 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-10 -p s0 --gameSolver pgsolver,0.4604726392266667,0.013086620577699154,0.45774467406,0.4433328866666666,0.017419386666666665,0.44805106306,0.47587167106000006,10
cat formulas/GML-21 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-20 -p s0 --gameSolver pgsolver,6.5534698743533335,0.021493269365970392,6.54866496002,6.4642420933333335,0.07654842666666667,6.53478571902,6.57695894402,20
cat formulas/GML-31 | timeout 1m cool-coalg modcheck GML -m models/GML-cliquegame-30 -p s0 --gameSolver pgsolver,30.090419365833338,0.19948398211407,30.0521479195,29.846076726666666,0.18655191999999998,29.912843799500003,30.306266378500002,30


==> benchmarks/parity-mod/results/cliquegame-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-1 -p s0 --gameSolver cool,0.016997346929117644,0.006606040272106739,0.01371726576,0.010767051764705875,0.007212818529411762,0.00990231976,0.03203593676,1
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-2 -p s0 --gameSolver cool,0.02986507045632184,0.010046809117322955,0.0242675451,0.019799694942528732,0.010954814712643679,0.0206829191,0.054872267100000004,2
cat formulas/K-4 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-3 -p s0 --gameSolver cool,0.15404663293789475,0.01532762810981194,0.14506876778000002,0.13604920315789473,0.018737934736842106,0.13832580878000003,0.18254882878000003,3
cat formulas/K-5 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-4 -p s0 --gameSolver cool,0.27866704384,0.014706038285447027,0.27213292484,0.2574565133333333,0.02139162888888889,0.26168029684,0.30946472384,4
cat formulas/K-6 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-5 -p s0 --gameSolver cool,0.8589272963066668,0.02230051249877224,0.85156805164,0.8355488333333333,0.021146893333333333,0.84123651864,0.8839773186400001,5
cat formulas/K-7 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-6 -p s0 --gameSolver cool,3.2677376567733334,0.03045346198120381,3.27736505144,3.2420242333333333,0.015274646666666667,3.23363405844,3.29221386044,6
cat formulas/K-8 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-7 -p s0 --gameSolver cool,8.982371484646666,0.026173374348060555,8.99599164498,8.92338392,0.02937864666666666,8.952196602979999,8.99892620598,7
cat formulas/K-9 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-8 -p s0 --gameSolver cool,38.872296815880006,0.8074341797583562,39.321643726880005,38.72122964,0.02197206,37.940152180880006,39.35509453988,8


==> benchmarks/parity-mod/results/cliquegame-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/cliquegame-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-1 -p s0 --gameSolver pgsolver,0.008875500375438597,0.002634935947132751,0.0081245262,0.0060608109941520496,0.003809222923976611,0.003547917699999999,0.0146619167,1
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-2 -p s0 --gameSolver pgsolver,0.007304890249523814,0.0030645403690835065,0.0069477869400000015,0.0047428603174603165,0.00343967476190476,0.004070095940000002,0.017033967940000002,2
cat formulas/K-4 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-3 -p s0 --gameSolver pgsolver,0.010527612829763775,0.0033120277347841536,0.010253523439999999,0.006557981574803144,0.00512046472440945,0.005421875939999999,0.018740267940000003,3
cat formulas/K-5 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-4 -p s0 --gameSolver pgsolver,0.022153961392467524,0.005414107475307,0.02364389636,0.014926693766233763,0.008345798701298701,0.00976003386,0.030530106860000003,4
cat formulas/K-6 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-5 -p s0 --gameSolver pgsolver,0.023574100240775202,0.007045762675389285,0.02669456914,0.01529209550387597,0.009212421240310078,0.01253759714,0.03437790114,5
cat formulas/K-7 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-6 -p s0 --gameSolver pgsolver,0.023417536676923083,0.007374394370709241,0.020925618,0.015854247692307692,0.008479523692307693,0.013578256500000002,0.0390946555,6
cat formulas/K-8 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-7 -p s0 --gameSolver pgsolver,0.028158725402178217,0.009808614758864092,0.025903844620000005,0.01995291306930693,0.009361239603960392,0.015632669620000005,0.045060041620000005,7
cat formulas/K-9 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-8 -p s0 --gameSolver pgsolver,0.026927786924950497,0.00922135670847144,0.02352961942,0.020199390693069308,0.007714450891089114,0.01675682242,0.04650966642,8
cat formulas/K-10 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-9 -p s0 --gameSolver pgsolver,0.03288609255609756,0.01096402101889224,0.029505371300000003,0.024803298536585368,0.00904767,0.020697088300000003,0.05644282330000001,9
cat formulas/K-11 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-10 -p s0 --gameSolver pgsolver,0.03473598959561645,0.011482146141669286,0.027719904760000004,0.026551123835616433,0.009208271780821916,0.02411586476,0.05931324276,10
cat formulas/K-21 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-20 -p s0 --gameSolver pgsolver,0.11339871014000001,0.009999586744016523,0.10836643718000001,0.1003894,0.013888520000000001,0.10375701718000001,0.13220604418,20
cat formulas/K-31 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-30 -p s0 --gameSolver pgsolver,0.31581760609777776,0.02088051472648895,0.30515738832,0.2973511,0.018246399999999996,0.29458819531999997,0.33907271532,30
cat formulas/K-41 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-40 -p s0 --gameSolver pgsolver,0.6950860626300001,0.015071060883345604,0.69696893388,0.6725559600000001,0.021784619999999998,0.67757611388,0.7088302688800001,40
cat formulas/K-51 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-50 -p s0 --gameSolver pgsolver,1.3634762663000002,0.018736254638435444,1.3601517553000002,1.3352546333333333,0.025877099999999997,1.3466247983000001,1.3836522453000002,50
cat formulas/K-61 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-60 -p s0 --gameSolver pgsolver,2.461042223166667,0.013795018343164035,2.4688922435,2.4147798799999998,0.04138811333333333,2.4451136545,2.4691207715,60
cat formulas/K-71 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-70 -p s0 --gameSolver pgsolver,4.221096193813334,0.05135316977485974,4.21258643448,4.169259253333333,0.04273058666666666,4.17452946348,4.2761726834800005,70
cat formulas/K-81 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-80 -p s0 --gameSolver pgsolver,6.652042010353333,0.04485993978812278,6.65563964702,6.583384966666666,0.05494974666666667,6.60549157802,6.6949948060199995,80
cat formulas/K-91 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-90 -p s0 --gameSolver pgsolver,10.19408994508,0.15091653912407824,10.17979433408,10.097685519999999,0.07589817333333333,10.05082987708,10.35164562408,90
cat formulas/K-101 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-100 -p s0 --gameSolver pgsolver,14.767721230686666,0.2567734202875145,14.694968247019998,14.632522593333334,0.10464974666666665,14.555174357019999,15.05302108802,100
cat formulas/K-111 | timeout 1m cool-coalg modcheck K -m models/K-cliquegame-110 -p s0 --gameSolver pgsolver,19.529714951086664,0.2780239396960108,19.52537824142,19.351989673333335,0.13734052,19.253884734419998,19.80988187742,110


==> benchmarks/parity-mod/results/cliquegame-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-1 -p s0 --gameSolver cool,0.01660324196470588,0.0052227418498214115,0.017343818599999998,0.009341804705882351,0.008318207529411769,0.0082564851,0.0258470821,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-2 -p s0 --gameSolver cool,0.06545822224785716,0.013646316819163699,0.06155946148,0.04490263500000001,0.02140359214285714,0.04945437198,0.09342711598,2
cat formulas/Monotone-4 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-3 -p s0 --gameSolver cool,0.28519931824,0.011632792608154797,0.28967527544000005,0.24334316,0.0420586,0.26994865994,0.29941826194000004,3
cat formulas/Monotone-5 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-4 -p s0 --gameSolver cool,1.1235808277933332,0.01431210253907455,1.12398212146,1.0699521799999998,0.05093277333333333,1.10907229846,1.13768806346,4
cat formulas/Monotone-6 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-5 -p s0 --gameSolver cool,9.670804889553333,0.04177660425513071,9.65967165322,9.58970592,0.047185486666666665,9.63572273222,9.71702028322,5
cat formulas/Monotone-7 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-6 -p s0 --gameSolver cool,37.83323061714,0.5266005354038432,38.008356104140006,37.65346050666667,0.04448986,37.24137983914,38.24995590814,6


==> benchmarks/parity-mod/results/cliquegame-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/cliquegame-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-1 -p s0 --gameSolver pgsolver,0.00876758831764706,0.0022289926311633615,0.0082996826,0.005653957411764707,0.004369808235294118,0.0039532831000000015,0.0164300271,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-2 -p s0 --gameSolver pgsolver,0.011103132489729727,0.0027834054507783466,0.00971665396,0.007141389081081082,0.004916867891891893,0.00664657796,0.01737689496,2
cat formulas/Monotone-4 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-3 -p s0 --gameSolver pgsolver,0.021250667057685954,0.006285217582677402,0.02306664338,0.013724963636363635,0.008585572231404956,0.01092303738,0.03264445038,3
cat formulas/Monotone-5 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-4 -p s0 --gameSolver pgsolver,0.020445866283880607,0.00794873927782342,0.01624261206,0.013568053134328361,0.007756695373134327,0.012696682060000002,0.03948716806,4
cat formulas/Monotone-6 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-5 -p s0 --gameSolver pgsolver,0.03160379515966103,0.0110610585696387,0.03493743388000001,0.021687118644067808,0.010935163389830513,0.01724208488,0.054490888880000005,5
cat formulas/Monotone-7 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-6 -p s0 --gameSolver pgsolver,0.03351545665898989,0.01112619057030789,0.03099225376,0.024685881212121206,0.009967319191919195,0.02127689576,0.06047286676,6
cat formulas/Monotone-8 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-7 -p s0 --gameSolver pgsolver,0.039074208482553184,0.009203989579375403,0.03487095644,0.0279629829787234,0.012209122127659571,0.030330952440000003,0.05938514644000001,7
cat formulas/Monotone-9 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-8 -p s0 --gameSolver pgsolver,0.04805110731375,0.01145656200095175,0.04177557922,0.03559703875000001,0.013468400312499998,0.03874953272,0.07616925772,8
cat formulas/Monotone-10 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-9 -p s0 --gameSolver pgsolver,0.07103889333157892,0.01421672814037955,0.0742488827,0.05739496631578947,0.014491723157894739,0.053115673700000005,0.0921977757,9
cat formulas/Monotone-11 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-10 -p s0 --gameSolver pgsolver,0.07821356563714285,0.011090711330291702,0.07245857418,0.06405380000000001,0.014881948571428575,0.06819705918,0.10596906218,10
cat formulas/Monotone-21 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-20 -p s0 --gameSolver pgsolver,0.5185765370666667,0.019528238562242832,0.5204418029000001,0.48735833333333334,0.030971893333333333,0.4942096949,0.5367051829000001,20
cat formulas/Monotone-31 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-30 -p s0 --gameSolver pgsolver,2.0293620295666663,0.02431715635776449,2.0172797008999996,1.9944886666666666,0.03082161333333333,2.0134524059,2.0573539819,30
cat formulas/Monotone-41 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-40 -p s0 --gameSolver pgsolver,6.093492557746667,0.030900191673675855,6.10623994508,6.045019393333333,0.03651068666666666,6.05825799208,6.11597973608,40
cat formulas/Monotone-51 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-50 -p s0 --gameSolver pgsolver,14.247941851553334,0.10330414781121472,14.256621148219999,14.159444399999998,0.05833704,14.140571871219999,14.34663253522,50
cat formulas/Monotone-61 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-60 -p s0 --gameSolver pgsolver,27.980596676006666,0.09226214913388675,28.00549937234,27.817774859999997,0.10522632666666666,27.87843916334,28.05785149234,60
cat formulas/Monotone-71 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-cliquegame-70 -p s0 --gameSolver pgsolver,50.559955585000004,0.29978807447393496,50.395334804,50.28712296,0.17298420666666667,50.378546639,50.905985312000006,70


==> benchmarks/parity-mod/results/cliquegame-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-1 -p s0 --gameSolver cool,0.018534646668571433,0.00629792502757863,0.01544666284,0.01121866857142857,0.008175160999999995,0.01092250684,0.03399652584000001,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-2 -p s0 --gameSolver cool,0.037562428424444454,0.011507198386268971,0.03506478498,0.026477333888888892,0.012126079166666661,0.02608396848,0.06919478848,2
cat formulas/PML-4 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-3 -p s0 --gameSolver cool,0.15892358397777778,0.016121800003196515,0.15438538270000002,0.1399892244444444,0.019420602222222225,0.1402230562,0.1836095752,3
cat formulas/PML-5 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-4 -p s0 --gameSolver cool,0.7933031758400001,0.02584562505045777,0.7933188188400001,0.77576352,0.0160293,0.7674497328400001,0.8191409758400001,4
cat formulas/PML-6 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-5 -p s0 --gameSolver cool,3.375880025886667,0.10744651378446195,3.33729950122,3.3491888666666667,0.01810168,3.29305069822,3.49728987822,5
cat formulas/PML-7 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-6 -p s0 --gameSolver cool,0.23183210872615387,0.01947081722845193,0.22317557388000003,0.21445037538461537,0.017340813846153845,0.21090090588000002,0.26834123288,6
cat formulas/PML-8 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-7 -p s0 --gameSolver cool,16.133384599953335,0.5124870120099484,16.21827992362,16.066815386666665,0.019597106666666666,15.58375104962,16.59812282662,7


==> benchmarks/parity-mod/results/cliquegame-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/cliquegame-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-1 -p s0 --gameSolver pgsolver,0.007706322895652175,0.0029480798501136034,0.007581584600000002,0.00551973333333333,0.003546680463768115,0.0032813886000000007,0.014311918600000003,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-2 -p s0 --gameSolver pgsolver,0.009696889135384615,0.003194590033711374,0.00970515952,0.006201581468531467,0.0047880837762237765,0.004042945519999999,0.01766673352,2
cat formulas/PML-4 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-3 -p s0 --gameSolver pgsolver,0.009349656598504672,0.002971055557299872,0.00909621822,0.006759632710280372,0.0036341112149532694,0.005488121720000001,0.01683909172,3
cat formulas/PML-5 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-4 -p s0 --gameSolver pgsolver,0.013369090211957682,0.004768834702092374,0.011075483540000002,0.009665479153439153,0.0046561520634920625,0.007328156540000002,0.02413066154,4
cat formulas/PML-6 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-5 -p s0 --gameSolver pgsolver,0.018979371593333343,0.007400679746022984,0.01532665826,0.012679650285714284,0.007105914666666667,0.01245601126,0.035727130260000003,5
cat formulas/PML-7 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-6 -p s0 --gameSolver pgsolver,0.029663138009523807,0.008607173973314003,0.033455167800000005,0.022083816,0.008815942857142859,0.0155332758,0.04482552780000001,6
cat formulas/PML-8 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-7 -p s0 --gameSolver pgsolver,0.031264157916404495,0.011011758140138448,0.025152235040000002,0.023674535955056177,0.00857020584269663,0.01862973104,0.05184647004,7
cat formulas/PML-9 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-8 -p s0 --gameSolver pgsolver,0.03573914349068492,0.011820044585847456,0.027920325340000003,0.027911490958904113,0.008784849315068491,0.024104668340000003,0.05695971634,8
cat formulas/PML-10 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-9 -p s0 --gameSolver pgsolver,0.0436629156892857,0.012823770131862706,0.04075705160000001,0.03562721928571429,0.009150698214285715,0.0302630866,0.0769160016,9
cat formulas/PML-11 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-10 -p s0 --gameSolver pgsolver,0.04692074717999999,0.010147523843682053,0.040993350680000006,0.03916176166666666,0.008713411666666665,0.03838928868000001,0.06765130968000001,10
cat formulas/PML-21 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-20 -p s0 --gameSolver pgsolver,0.23648469232615385,0.012463681519801855,0.24436347048,0.22221334000000004,0.015225224615384612,0.21982127548000002,0.25030608548,20
cat formulas/PML-31 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-30 -p s0 --gameSolver pgsolver,0.8596613769333333,0.007406920900132267,0.8589384306,0.8372750133333332,0.02153742,0.8526424376,0.8674032626,30
cat formulas/PML-41 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-40 -p s0 --gameSolver pgsolver,2.14030595286,0.04074427093724202,2.15633105886,2.100464393333333,0.03630480666666667,2.09398553386,2.1706012658600002,40
cat formulas/PML-51 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-50 -p s0 --gameSolver pgsolver,4.725058707233333,0.0729184213637283,4.7553302539,4.673968466666667,0.042278619999999996,4.6418801439,4.7779657238999995,50
cat formulas/PML-61 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-60 -p s0 --gameSolver pgsolver,8.306382563806668,0.025885571172741335,8.305432945140002,8.22505934,0.06495628666666665,8.280984869140001,8.33272987714,60
cat formulas/PML-71 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-70 -p s0 --gameSolver pgsolver,14.150699998846667,0.1528136037148856,14.196206931179999,14.029081640000001,0.0951714,13.980302241179999,14.27559082418,70
cat formulas/PML-81 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-80 -p s0 --gameSolver pgsolver,21.010615568773332,0.24491735204411402,21.02516331544,20.82483666,0.1450454,20.75874860144,21.24793478944,80
cat formulas/PML-91 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-90 -p s0 --gameSolver pgsolver,30.63052516419333,0.48642668242577997,30.84990528286,30.398414319999997,0.16882854666666666,30.07304587986,30.96862432986,90
cat formulas/PML-101 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-100 -p s0 --gameSolver pgsolver,44.722465020259996,0.3795039373465924,44.81271408926,44.44514998666667,0.19270807999999998,44.30597197926,45.04870899226,100
cat formulas/PML-111 | timeout 1m cool-coalg modcheck PML_react -m models/PML-cliquegame-110 -p s0 --gameSolver pgsolver,58.57176146657999,0.4798989168229231,58.391413835579996,58.09674747333332,0.35103824666666666,58.20816329158,59.115707272579996,110


==> benchmarks/parity-mod/results/easy-hanoi-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-1 -p s0 --gameSolver cool,0.035250409992608686,0.011271296575264154,0.030657247460000002,0.0241007604347826,0.012053313043478262,0.022268879460000002,0.05837171646,1
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-2 -p s0 --gameSolver cool,0.04353949219298703,0.011699766433909922,0.03602547118,0.031857529870129866,0.012669560779220773,0.03149341718,0.06946860118,2
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-3 -p s0 --gameSolver cool,0.05493393502051283,0.012934501783169938,0.0468158832,0.04072302205128205,0.01477570923076923,0.0409345422,0.08335582020000001,3
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-4 -p s0 --gameSolver cool,0.06761236931471698,0.012928719544673417,0.07477563456000001,0.054627159622641516,0.013858138113207547,0.04955846056000001,0.09177021956,4
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-5 -p s0 --gameSolver cool,0.05367762104058824,0.014195927790221021,0.044317006320000005,0.04073015235294117,0.013684375588235296,0.03918928882,0.08240741582000001,5
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-6 -p s0 --gameSolver cool,0.14776876508666667,0.014271099105951797,0.15399714392000002,0.1242694511111111,0.02427710222222222,0.12795719342000003,0.17183932142000002,6
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-7 -p s0 --gameSolver cool,0.4877187273066667,0.013382599684429636,0.48720082064000003,0.4568851866666666,0.030708539999999996,0.46737775064000003,0.50906434964,7
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-8 -p s0 --gameSolver cool,1.8455464308933334,0.009677486723190317,1.8416895295600002,1.8130146600000001,0.029069706666666667,1.8383920965600002,1.85655766656,8
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-9 -p s0 --gameSolver cool,6.9010812928266665,0.08693955172758991,6.86593173416,6.853737486666667,0.029268679999999995,6.837219796159999,7.00009234816,9
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-10 -p s0 --gameSolver cool,25.48977248359333,0.18288876028298748,25.50640731826,25.371430153333336,0.05732350666666666,25.299134578260002,25.66377555426,10


==> benchmarks/parity-mod/results/easy-hanoi-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/easy-hanoi-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-1 -p s0 --gameSolver pgsolver ,0.010318167461355929,0.0032333717641434816,0.009915230580000002,0.006857151638418081,0.004459210847457628,0.00499237758,0.017385120580000003,1
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-2 -p s0 --gameSolver pgsolver ,0.013618513499207913,0.003913507184400136,0.013796322420000002,0.009397707920792081,0.005281322574257429,0.006798836920000001,0.02322384392,2
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-3 -p s0 --gameSolver pgsolver ,0.03128190666687025,0.009632955579212918,0.034704183560000004,0.02301032503816794,0.009351026870229012,0.01635190056,0.04923590256,3
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-4 -p s0 --gameSolver pgsolver ,0.055014628533023274,0.013409607511949884,0.05564523844000001,0.044020690697674426,0.011891721395348838,0.036087748440000005,0.08097490144000001,4
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-5 -p s0 --gameSolver pgsolver ,0.12611085584740742,0.013477301386420483,0.12266752843999999,0.11159761555555556,0.015121129629629628,0.10617344244,0.14936232944000002,5
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-6 -p s0 --gameSolver pgsolver ,0.40453575752571425,0.009256469464447492,0.40380027324,0.3878778942857143,0.01671842,0.38636544824,0.41431985724000003,6
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-7 -p s0 --gameSolver pgsolver ,1.4626213982400003,0.015684664785995422,1.46918770924,1.434976393333333,0.026020146666666664,1.4447207402400002,1.47395574524,7
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-8 -p s0 --gameSolver pgsolver ,5.613713872806667,0.021403429622444875,5.61354132814,5.540865226666665,0.06083432666666667,5.59239723714,5.63520305314,8
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-easy-hanoi-9 -p s0 --gameSolver pgsolver ,19.98827720144,0.10955862424974444,20.01856160744,19.806237593333332,0.13932507333333333,19.86676191344,20.07950808344,9


==> benchmarks/parity-mod/results/easy-hanoi-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-1 -p s0 --gameSolver cool,0.036621009393333334,0.010926477871713797,0.04203468802,0.02548172666666666,0.012113468266666661,0.01967427602,0.053998927020000004,1
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-2 -p s0 --gameSolver cool,0.03912859100837209,0.011661295032253459,0.03288369352000001,0.029061663255813955,0.011091523255813949,0.02848632002,0.07608548002000001,2
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-3 -p s0 --gameSolver cool,0.05574649085,0.015194407306785791,0.045023360400000004,0.04386127,0.012717904999999998,0.041849936399999996,0.0819676364,3
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-4 -p s0 --gameSolver cool,0.05864905869414634,0.01136338046126309,0.056228238060000005,0.04630249853658535,0.013340436097560974,0.04545305706,0.09108941006000001,4
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-5 -p s0 --gameSolver cool,0.07552152046352942,0.014172439440032448,0.07419156414,0.060138191764705876,0.01625805058823529,0.058515931140000005,0.10133844014000001,5
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-6 -p s0 --gameSolver cool,0.2912191810022222,0.010891136453843635,0.28861343478,0.2717238711111111,0.02003569333333333,0.27926242878,0.30971778978000003,6
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-7 -p s0 --gameSolver cool,2.0637433511866665,0.019974864659564304,2.06599117252,2.0357657666666666,0.026938346666666668,2.0427396595199996,2.08249922152,7
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-8 -p s0 --gameSolver cool,16.144198401593332,0.15465875517761446,16.11332155726,16.092625146666666,0.030569626666666665,16.00730726026,16.31196638726,8


==> benchmarks/parity-mod/results/easy-hanoi-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/easy-hanoi-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-1 -p s0 --gameSolver pgsolver ,0.015392028254736845,0.005026892705010291,0.016340166760000004,0.011220295789473688,0.005217215578947369,0.008001195760000001,0.026615494760000004,1
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-2 -p s0 --gameSolver pgsolver ,0.04323749674481012,0.013338158913541377,0.03628655996,0.03518818835443037,0.008987622025316454,0.02941443196,0.07440556596,2
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-3 -p s0 --gameSolver pgsolver ,0.22029652312,0.019965743442438805,0.23270456392000002,0.20496893999999996,0.015798853333333338,0.19472916892000003,0.24238493792000002,3
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-easy-hanoi-4 -p s0 --gameSolver pgsolver ,3.39950306912,0.01944983206585515,3.4091816931200003,3.374835706666667,0.019804359999999997,3.3771127131200003,3.41221480112,4


==> benchmarks/parity-mod/results/easy-hanoi-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-1 -p s0 --gameSolver cool,0.02214358540229167,0.006144048962890823,0.02401200472,0.013162628958333327,0.010126469166666662,0.01103025322,0.033738361220000006,1
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-2 -p s0 --gameSolver cool,0.02381390037986393,0.006557706589186287,0.025784408720000002,0.015169124081632644,0.009720531700680272,0.01175483372,0.03549937072,2
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-3 -p s0 --gameSolver cool,0.02044924592103896,0.00672451987154287,0.01736890496,0.012997340000000001,0.00837398701298701,0.01234508396,0.036222339959999995,3
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-4 -p s0 --gameSolver cool,0.02440963307407407,0.007297222033549507,0.027101537200000005,0.015331091851851858,0.010106034370370368,0.012593613200000001,0.03754682820000001,4
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-5 -p s0 --gameSolver cool,0.03733042736105262,0.011665809117087981,0.034145492939999994,0.025012908947368427,0.013384157368421053,0.022915469440000003,0.05724258744,5
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-6 -p s0 --gameSolver cool,0.08121572101500002,0.01623000091141338,0.07937857014000001,0.06600951625000001,0.0159598475,0.06357191414,0.10391815214000001,6
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-7 -p s0 --gameSolver cool,0.1970474746492308,0.012387142362677992,0.19273697088000002,0.17475440769230768,0.023018079999999996,0.18181075988,0.21254490388000002,7
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-8 -p s0 --gameSolver cool,0.676297636,0.013551870488117266,0.677429529,0.64404912,0.03178905,0.6587958429999999,0.691535643,8
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-9 -p s0 --gameSolver cool,2.266017209193333,0.021469670953265334,2.26377122986,2.213721873333333,0.04586261333333334,2.24575881786,2.2885215798600003,9
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-10 -p s0 --gameSolver cool,8.674953504806668,0.02953129314725356,8.67562437314,8.60170926,0.053577093333333325,8.64509249314,8.70414364814,10


==> benchmarks/parity-mod/results/easy-hanoi-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/easy-hanoi-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-1 -p s0 --gameSolver pgsolver ,0.010641024408749996,0.0029183232667945704,0.010396326940000002,0.006707474659090911,0.005092123295454546,0.004341427940000001,0.02199483594,1
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-2 -p s0 --gameSolver pgsolver ,0.01621266620297297,0.004627704052409104,0.017443514480000002,0.009448391621621623,0.007829408648648646,0.00723776248,0.024473110480000004,2
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-3 -p s0 --gameSolver pgsolver ,0.019467126976610176,0.007091530517989721,0.02020999368,0.012501503050847455,0.008011521016949151,0.00930996918,0.03417189418,3
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-4 -p s0 --gameSolver pgsolver ,0.035211045727272725,0.010071604857326718,0.0313952308,0.025875545454545443,0.010361213090909092,0.0218415378,0.0525954718,4
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-5 -p s0 --gameSolver pgsolver ,0.07061307625714289,0.01541223007679883,0.0611465979,0.0559993961904762,0.015191377142857142,0.05565182290000001,0.1016828989,5
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-6 -p s0 --gameSolver pgsolver ,0.19954646284000002,0.013773924101368405,0.20532520084,0.18152187999999997,0.01867967142857143,0.18066678984,0.22069706684,6
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-7 -p s0 --gameSolver pgsolver ,0.70549055301,0.014700349692759523,0.71092593776,0.67859528,0.02685442,0.68424357176,0.71586676476,7
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-8 -p s0 --gameSolver pgsolver ,2.678909218,0.040718873418720734,2.683783811,2.6388408400000003,0.03520871333333333,2.6359724719999997,2.716971371,8
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-easy-hanoi-9 -p s0 --gameSolver pgsolver ,10.107571806313333,0.012522232711847023,10.10861918298,10.00756786,0.07518088666666667,10.09455877998,10.11953745598,9


==> benchmarks/parity-mod/results/easy-hanoi-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/easy-hanoi-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/easy-hanoi-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/easy-hanoi-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-1 -p s0 --gameSolver cool,0.03610744803052632,0.01168718796642411,0.03183642782,0.0242381996491228,0.012900886666666667,0.02192092382,0.06046171282,1
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-2 -p s0 --gameSolver cool,0.03897564546666664,0.01354914198256434,0.0310813081,0.027963462222222225,0.011972979999999998,0.027126039100000002,0.0712646191,2
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-3 -p s0 --gameSolver cool,0.061930601263703706,0.014732668429196023,0.05575816906,0.04861592666666665,0.014073383703703703,0.045174050560000005,0.08946583056000001,3
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-4 -p s0 --gameSolver cool,0.0619100716664865,0.012113018755770772,0.056106290180000004,0.04630227135135134,0.016489110810810805,0.04706955518000001,0.08009213218,4
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-5 -p s0 --gameSolver cool,0.07554922316758624,0.015160277465358116,0.06660122634000001,0.061116168275862075,0.015202397931034485,0.059755826340000005,0.10301891834000002,5
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-6 -p s0 --gameSolver cool,0.31767477836,0.020200746065048094,0.32130263136000003,0.2957179422222222,0.022410866666666664,0.29595189936000005,0.35337961136,6
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-7 -p s0 --gameSolver cool,2.1689358767733338,0.01070222608493357,2.17334032344,2.144054346666666,0.02369903333333333,2.15673423944,2.1767330674400003,7
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-8 -p s0 --gameSolver cool,16.231908456899998,0.16194357085220573,16.2197500719,16.17503752,0.040255026666666666,16.0763867509,16.3995885479,8


==> benchmarks/parity-mod/results/easy-hanoi-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/easy-hanoi-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-1 -p s0 --gameSolver pgsolver ,0.00984555431197605,0.0032158392032707083,0.0099891283,0.00616174610778443,0.004756297724550896,0.004173646299999999,0.017586505300000003,1
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-2 -p s0 --gameSolver pgsolver ,0.01853148596,0.006710466927712868,0.01517210634,0.012203599999999998,0.007125980799999997,0.01141008634,0.030858565339999998,2
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-3 -p s0 --gameSolver pgsolver ,0.046144246876315805,0.012242980569885499,0.0390498811,0.03686468105263157,0.010168602631578948,0.0346011721,0.07834441310000001,3
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-4 -p s0 --gameSolver pgsolver ,0.29597835456000005,0.016308248382285048,0.30404631786,0.28209964000000004,0.014432160000000003,0.27514161286,0.32095459186,4
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-5 -p s0 --gameSolver pgsolver ,3.8333277311933336,0.054267797581570736,3.84408847086,3.785976293333333,0.03828672,3.77448570486,3.8814090178600003,5
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-easy-hanoi-6 -p s0 --gameSolver pgsolver ,50.516397472886666,0.2681925887371161,50.48602827122,50.19471372666666,0.19507879999999997,50.264682189220004,50.79848195822,6


==> benchmarks/parity-mod/results/elevatorvergm-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-1 -p s0 --gameSolver cool,1.2248035343333334,0.007651818187335162,1.2259063190000001,1.1880159199999998,0.03479099333333333,1.216660158,1.2318441260000002,1
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-2 -p s0 --gameSolver cool,26.4895101251,0.5876567675971648,26.218495253100002,26.39335785333333,0.028344266666666663,26.0862655951,27.1637695271,2
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-3 -p s0 --gameSolver cool,15.70427457884,0.07060307251157903,15.73934804684,15.622058786666665,0.036624433333333324,15.62300258984,15.75047309984,3
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-4 -p s0 --gameSolver cool,7.576891068026668,0.07880019455288381,7.5911891243600005,7.5288051,0.026601479999999997,7.49192080336,7.6475632763600006,4


==> benchmarks/parity-mod/results/elevatorvergm-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/elevatorvergm-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.03284054585777777,0.010361786821512236,0.034025779879999996,0.023659884444444442,0.010132302222222224,0.01814889838,0.05221395538,1
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-2 -p s0 --gameSolver pgsolver,0.07654474138648647,0.015599394946905985,0.0674842049,0.06611290864864863,0.011514867027027026,0.06124271790000001,0.1055580529,2
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-3 -p s0 --gameSolver pgsolver,0.2768948815600001,0.013824811263087001,0.28525351626000006,0.25882131999999997,0.01843856,0.25265270226000003,0.28745010626000006,3
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-4 -p s0 --gameSolver pgsolver,1.7355908610000002,0.017584943056499384,1.7337019780000003,1.7136441866666665,0.019325966666666663,1.71902661,1.7540439950000002,4
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-elevatorvergm-5 -p s0 --gameSolver pgsolver,13.649702255733333,0.11823584040482074,13.581706241400001,13.527253913333332,0.09459015999999999,13.5811716304,13.7862288954,5


==> benchmarks/parity-mod/results/elevatorvergm-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-elevatorvergm-1 -p s0 --gameSolver cool,0.1634100819822223,0.01786970718760728,0.15371760326,0.14340453555555555,0.02018457777777778,0.14750820426000003,0.19619735326,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-elevatorvergm-2 -p s0 --gameSolver cool,21.447513977813333,0.4895680581761064,21.71726195548,21.38471916,0.013034246666666666,20.88240295548,21.742877022480002,2


==> benchmarks/parity-mod/results/elevatorvergm-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/elevatorvergm-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.4157969826914286,0.003954174840820852,0.41638440712,0.39805039428571426,0.01817058857142857,0.41058279512,0.42208693812000003,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-elevatorvergm-2 -p s0 --gameSolver pgsolver,12.9879407887,0.14081542725450277,13.0603800087,12.880580653333332,0.08377257333333332,12.8256521337,13.0777902237,2


==> benchmarks/parity-mod/results/elevatorvergm-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-elevatorvergm-1 -p s0 --gameSolver cool,7.244562050846667,0.17007181987033754,7.32879414818,7.200678366666668,0.022569953333333326,7.04881287018,7.35607913418,1


==> benchmarks/parity-mod/results/elevatorvergm-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/elevatorvergm-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.029799421192149525,0.008866149583851218,0.02829755508,0.02095083719626168,0.010067222803738318,0.01614583608,0.04809427308,1
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-elevatorvergm-2 -p s0 --gameSolver pgsolver,0.06481100421243245,0.011651880362948912,0.05850464778,0.0526951237837838,0.013043632432432433,0.05487060178,0.09480606078,2
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-elevatorvergm-3 -p s0 --gameSolver pgsolver,0.27095218429999995,0.01920519004118751,0.2677813838,0.25032469999999996,0.021300439999999997,0.2484660693,0.2965850943,3
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-elevatorvergm-4 -p s0 --gameSolver pgsolver,1.8409994137266665,0.024711013382168263,1.8404858130600001,1.8010228533333332,0.03676363999999999,1.81654920406,1.86596322406,4
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-elevatorvergm-5 -p s0 --gameSolver pgsolver,24.627373846453334,0.14390375777943212,24.64471855512,24.45458684,0.13040616666666668,24.475583840120002,24.76181914412,5


==> benchmarks/parity-mod/results/elevatorvergm-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-elevatorvergm-1 -p s0 --gameSolver cool,0.51880035476,0.01317920657114034,0.52436323096,0.49318882,0.025792239999999994,0.50274302796,0.53126335496,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-elevatorvergm-2 -p s0 --gameSolver cool,14.999558228386666,0.13791480637219433,15.07445727472,14.950896346666667,0.036489799999999996,14.84039965272,15.08381775772,2


==> benchmarks/parity-mod/results/elevatorvergm-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/elevatorvergm-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.026416756943636367,0.008451285868044826,0.02346373058,0.017670816818181816,0.009548975454545456,0.01768131308,0.04753863808,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-elevatorvergm-2 -p s0 --gameSolver pgsolver,0.07328251230756756,0.013045831993491509,0.06564954274,0.058357742702702685,0.015567958378378379,0.05962430474,0.10531102474,2
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-elevatorvergm-3 -p s0 --gameSolver pgsolver,0.27909827260000003,0.010873901757243738,0.28198137900000003,0.25236105999999997,0.027246020000000003,0.2576279375,0.29284463050000004,3
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-elevatorvergm-4 -p s0 --gameSolver pgsolver,1.6546872248466666,0.017302731916218637,1.66145531318,1.609811953333333,0.041090666666666664,1.63502346118,1.66758290018,4
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-elevatorvergm-5 -p s0 --gameSolver pgsolver,14.411483409253334,0.2161826910358299,14.30334783392,14.268697386666664,0.10982233333333331,14.27070515792,14.660397235920001,5


==> benchmarks/parity-mod/results/elevatorvergm-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-elevatorvergm-1 -p s0 --gameSolver cool,0.18588652250705884,0.014399905320205852,0.18969033786,0.16204940352941175,0.024459921176470587,0.15958853186000002,0.20682473986000002,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-elevatorvergm-2 -p s0 --gameSolver cool,21.464050231093335,0.07038703555450154,21.47708748976,21.385482166666662,0.02815081333333333,21.38805601476,21.52700718876,2


==> benchmarks/parity-mod/results/elevatorvergm-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/elevatorvergm-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.08795532895333333,0.013598256639173897,0.09252852682,0.0761822,0.01266728,0.07058571832,0.11075203632,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-elevatorvergm-2 -p s0 --gameSolver pgsolver,1.72759157626,0.025081261067166936,1.73802354726,1.6985956666666666,0.02671678666666667,1.69897793826,1.74577324326,2
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-elevatorvergm-3 -p s0 --gameSolver pgsolver,40.45522118104,0.39293533095399996,40.325192651040005,40.18763959333333,0.18884067999999998,40.143781451040006,40.89668944104,3


==> benchmarks/parity-mod/results/jurdzinskigame-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-1 -p s0 --gameSolver cool,0.0210043728480597,0.00755354194676669,0.01738618846,0.012736827761194032,0.009259580298507463,0.012109212460000001,0.03746989546,1
cat formulas/CL-4 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-2 -p s0 --gameSolver cool,0.1325057248018182,0.014639848121085298,0.12435398062000001,0.11809232545454545,0.015082663636363635,0.11992323612000001,0.16295021012,2
cat formulas/CL-6 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-3 -p s0 --gameSolver cool,1.0300600579199999,0.042895365383475326,1.05454916892,1.0057484866666666,0.02195719333333333,0.9805297819200001,1.0551012229199999,3
cat formulas/CL-8 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-4 -p s0 --gameSolver cool,21.746806711100003,0.08091921294919593,21.7658955621,21.646594826666668,0.02418692,21.6580497181,21.8164748531,4


==> benchmarks/parity-mod/results/jurdzinskigame-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/jurdzinskigame-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-1 -p s0 --gameSolver pgsolver,0.009628939557041805,0.003808109147229937,0.00900432584,0.006198980321543405,0.004433565852090033,0.004521794840000001,0.01606236684,1
cat formulas/CL-4 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-2 -p s0 --gameSolver pgsolver,0.019627906545423734,0.005913287431065417,0.016282640020000003,0.012771374406779664,0.007757833050847462,0.014020460020000002,0.03429441202,2
cat formulas/CL-6 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-3 -p s0 --gameSolver pgsolver,0.05046822068626865,0.01417539515324783,0.04162336994,0.04177985671641791,0.00950590895522388,0.035777369940000005,0.07820313294,3
cat formulas/CL-8 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-4 -p s0 --gameSolver pgsolver,0.10420975736500003,0.014166044124203544,0.11263064974,0.09187964874999999,0.013102686249999999,0.08587451324,0.12712865524000003,4
cat formulas/CL-10 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-5 -p s0 --gameSolver pgsolver,0.17621449378666665,0.017445891289271785,0.17031469272,0.1616239533333333,0.015083913333333332,0.15794165672,0.19744020472,5
cat formulas/CL-12 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-6 -p s0 --gameSolver pgsolver,0.43248540791333334,0.008447545691196191,0.43444787608,0.41687389999999996,0.016078693333333335,0.41810935308,0.44028399208,6
cat formulas/CL-14 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-7 -p s0 --gameSolver pgsolver,0.6779343039600001,0.01819446198755626,0.6714356449600001,0.65413671,0.022984039999999997,0.6644988514600001,0.70436707446,7
cat formulas/CL-16 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-8 -p s0 --gameSolver pgsolver,0.8716550614600002,0.01579378033814283,0.8633063594600001,0.8453900866666667,0.025653286666666664,0.86178776446,0.8898710604600001,8
cat formulas/CL-18 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-9 -p s0 --gameSolver pgsolver,2.34047007876,0.031984645103865304,2.34621051376,2.3083804,0.028800726666666665,2.30600392676,2.36919579576,9
cat formulas/CL-20 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-10 -p s0 --gameSolver pgsolver,2.7518606667800003,0.006360876987344425,2.7514506447800002,2.730132433333333,0.01691724,2.74571471978,2.75841663578,10
cat formulas/CL-40 | timeout 1m cool-coalg modcheck CL -m models/CL-jurdzinskigame-20 -p s0 --gameSolver pgsolver,30.95792477242,0.17698960810951153,30.96350578642,30.740016506666663,0.15912489333333332,30.77821066442,31.132057866420002,20


==> benchmarks/parity-mod/results/jurdzinskigame-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-1 -p s0 --gameSolver cool,0.02138133621925926,0.007264745382956767,0.02195823676,0.012580709037037032,0.009934438518518517,0.01195552876,0.03441755876,1
cat formulas/GML-4 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-2 -p s0 --gameSolver cool,0.29902460280222226,0.018807078509760572,0.29391537658,0.2831840688888889,0.015882104444444444,0.27636056658,0.32428537858,2
cat formulas/GML-6 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-3 -p s0 --gameSolver cool,3.790794934533333,0.06862604255775785,3.7731947832,3.7578944266666667,0.022837279999999998,3.7326830552000003,3.8665069652,3


==> benchmarks/parity-mod/results/jurdzinskigame-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/jurdzinskigame-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-1 -p s0 --gameSolver pgsolver,0.011416615962857153,0.0036849193260145925,0.011604371320000001,0.0081492550340136,0.004550460408163264,0.004889650819999999,0.01868718982,1
cat formulas/GML-4 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-2 -p s0 --gameSolver pgsolver,0.06589871917459458,0.01235767250803674,0.05857135358,0.05628770594594595,0.010476716756756753,0.055570229580000005,0.09806760458000001,2
cat formulas/GML-6 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-3 -p s0 --gameSolver pgsolver,0.591038479,0.014073622672007995,0.5925932198,0.5719957999999999,0.018703420000000002,0.5693970218,0.6086416038,3
cat formulas/GML-8 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-4 -p s0 --gameSolver pgsolver,3.367557144553333,0.007896706500463497,3.36864163822,3.3257398400000002,0.0356052,3.35917424222,3.37485555322,4
cat formulas/GML-10 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-5 -p s0 --gameSolver pgsolver,12.431165984033333,0.11348227116308958,12.4771889607,12.335926766666667,0.07094558666666666,12.3019017777,12.5144072137,5
cat formulas/GML-12 | timeout 1m cool-coalg modcheck GML -m models/GML-jurdzinskigame-6 -p s0 --gameSolver pgsolver,40.864287137173335,0.1624262891100936,40.85398351684,40.591017560000004,0.19846666000000002,40.70725794984,41.03161994484,6


==> benchmarks/parity-mod/results/jurdzinskigame-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-1 -p s0 --gameSolver cool,0.014924355740303031,0.004690432035883145,0.012465285960000001,0.008234633636363639,0.007379389393939392,0.010941125460000001,0.028681079459999998,1
cat formulas/K-4 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-2 -p s0 --gameSolver cool,0.13498106473000002,0.014764780616444144,0.14098051577999998,0.11922339999999998,0.016557040000000002,0.11464529828,0.15651903928,2
cat formulas/K-6 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-3 -p s0 --gameSolver cool,0.9689776537466668,0.0058058385552808124,0.9699036150800001,0.9380698133333333,0.028484593333333332,0.9627644810800001,0.9742648650800001,3
cat formulas/K-8 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-4 -p s0 --gameSolver cool,21.208849523953333,0.5708987182814385,20.97408787362,21.108953473333333,0.02671156,20.79276003862,21.85970065962,4


==> benchmarks/parity-mod/results/jurdzinskigame-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/jurdzinskigame-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-1 -p s0 --gameSolver pgsolver,0.008243139270883396,0.0028832904734056915,0.007996202019999999,0.0058905997173144846,0.003603006148409892,0.0036632140199999988,0.01507484502,1
cat formulas/K-4 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-2 -p s0 --gameSolver pgsolver,0.024189616358677675,0.008441952275334586,0.0233485544,0.016878841818181816,0.008395166446280989,0.013480119399999999,0.0401649394,2
cat formulas/K-6 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-3 -p s0 --gameSolver pgsolver,0.044091683886666684,0.010053145815797365,0.038120196720000006,0.03583905777777779,0.009432584074074076,0.03465815022,0.06451411322,3
cat formulas/K-8 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-4 -p s0 --gameSolver pgsolver,0.10637046526714286,0.013020918023969647,0.09883639616,0.09501086571428573,0.012174691428571428,0.09404380766,0.12839209966,4
cat formulas/K-10 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-5 -p s0 --gameSolver pgsolver,0.23974589165272728,0.01558409558214414,0.22856426338000002,0.2245728490909091,0.01556791272727273,0.22422385438,0.26193119238,5
cat formulas/K-12 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-6 -p s0 --gameSolver pgsolver,0.5126894286933333,0.01800171709036994,0.51062426036,0.4948687866666666,0.018006626666666668,0.49534903136,0.53269832236,6
cat formulas/K-14 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-7 -p s0 --gameSolver pgsolver,1.0188504699933334,0.014521299369595323,1.01127227666,0.9970723533333333,0.02134289333333333,1.00968594266,1.03559319066,7
cat formulas/K-16 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-8 -p s0 --gameSolver pgsolver,1.9442417552133333,0.016753726122075457,1.9508455598799999,1.9130078133333335,0.029320593333333336,1.92519248288,1.9566872228799999,8
cat formulas/K-18 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-9 -p s0 --gameSolver pgsolver,3.433764820753334,0.01715354096620612,3.4305345264200002,3.386593206666666,0.043058026666666666,3.41845608342,3.45230385242,9
cat formulas/K-20 | timeout 1m cool-coalg modcheck K -m models/K-jurdzinskigame-10 -p s0 --gameSolver pgsolver,6.029913563219999,0.011079281048750984,6.03422552322,5.982090506666665,0.04033087333333333,6.017326585219999,6.03818858122,10


==> benchmarks/parity-mod/results/jurdzinskigame-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-1 -p s0 --gameSolver cool,0.016872649617192988,0.005343915687360461,0.01905747824,0.00930902210526316,0.008574022807017544,0.00797343424,0.027211847240000003,1
cat formulas/Monotone-4 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-2 -p s0 --gameSolver cool,0.03508966212263157,0.011145189143177874,0.02826314682,0.02380926315789475,0.012203111842105261,0.02486424332,0.05893612832,2
cat formulas/Monotone-6 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-3 -p s0 --gameSolver cool,0.59767396351,0.01816272106523712,0.59443248726,0.55793215,0.03991262,0.57955186076,0.62227901876,3
cat formulas/Monotone-8 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-4 -p s0 --gameSolver cool,1.7971799910000001,0.017209582248353828,1.803257029,1.7780454133333332,0.018059433333333333,1.777756359,1.8105265850000003,4


==> benchmarks/parity-mod/results/jurdzinskigame-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/jurdzinskigame-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-1 -p s0 --gameSolver pgsolver,0.008836199991298711,0.0020845413192363636,0.008713326540000002,0.005495063896103895,0.00476942474025974,0.004386323540000001,0.013885605540000002,1
cat formulas/Monotone-4 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-2 -p s0 --gameSolver pgsolver,0.027636083113333338,0.008810342586969071,0.029451248480000004,0.01922153333333332,0.009317494999999999,0.015389690479999999,0.04339979648,2
cat formulas/Monotone-6 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-3 -p s0 --gameSolver pgsolver,0.042966631811351366,0.009556996341529109,0.03734938946,0.03407064324324324,0.009930737837837834,0.03529288896,0.06439812296000001,3
cat formulas/Monotone-8 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-4 -p s0 --gameSolver pgsolver,0.09743213061714283,0.015532693511544625,0.08727957356,0.08147531428571429,0.01655403428571428,0.08122802556,0.12143155856,4
cat formulas/Monotone-10 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-5 -p s0 --gameSolver pgsolver,0.18635042940000002,0.011863160750431761,0.1885172762,0.1702764466666667,0.01656754,0.1695256822,0.2064329722,5
cat formulas/Monotone-12 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-6 -p s0 --gameSolver pgsolver,0.35905550432000005,0.014831272408294969,0.36034528432,0.33377378999999996,0.025376865,0.34242561282000006,0.38207020882,6
cat formulas/Monotone-14 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-7 -p s0 --gameSolver pgsolver,0.5769069369000001,0.0031470269668392604,0.5761758279,0.5490983,0.026913359999999997,0.5726946949,0.5812493489,7
cat formulas/Monotone-16 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-8 -p s0 --gameSolver pgsolver,0.9932889324266667,0.013808108346799122,0.9869984247600001,0.9395384066666667,0.051818373333333334,0.9837461607600001,1.00912221176,8
cat formulas/Monotone-18 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-9 -p s0 --gameSolver pgsolver,1.6215918202266668,0.008016197719950094,1.6198653745600002,1.57119262,0.04795386666666667,1.6145795135600003,1.6303305725600001,9
cat formulas/Monotone-20 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-jurdzinskigame-10 -p s0 --gameSolver pgsolver,2.437155557746667,0.008076817080653982,2.43253473508,2.39111656,0.041545759999999994,2.43245020308,2.4464817350800003,10


==> benchmarks/parity-mod/results/jurdzinskigame-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-1 -p s0 --gameSolver cool,0.01848542378615384,0.006478484300790393,0.01610450494,0.011664424615384616,0.007828559384615384,0.012324552940000002,0.04239540994,1
cat formulas/PML-4 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-2 -p s0 --gameSolver cool,0.3147928768311112,0.015414716934698106,0.30951311772000006,0.3004368911111111,0.014499162222222223,0.29473906772,0.34048165472,2
cat formulas/PML-6 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-3 -p s0 --gameSolver cool,7.151757114346668,0.043652851952064115,7.136628534680001,7.107387719999999,0.027494246666666666,7.11768108668,7.200961721680001,3


==> benchmarks/parity-mod/results/jurdzinskigame-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/jurdzinskigame-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-1 -p s0 --gameSolver pgsolver,0.009810510175483877,0.0032500996141132943,0.009651651840000003,0.006345810838709676,0.004466989870967741,0.004433578340000001,0.016058764340000004,1
cat formulas/PML-4 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-2 -p s0 --gameSolver pgsolver,0.03256554909145632,0.010230728192529109,0.028788025140000003,0.023299101941747575,0.010234615533980583,0.018038707140000002,0.05067054114,2
cat formulas/PML-6 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-3 -p s0 --gameSolver pgsolver,0.09131850302705884,0.013688750374229463,0.08448557138000001,0.07899498235294117,0.012709011764705885,0.08098953788,0.12373505188,3
cat formulas/PML-8 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-4 -p s0 --gameSolver pgsolver,0.40007562758571436,0.015084003665882702,0.3950075263,0.38481075428571426,0.01530138,0.37851433930000006,0.41755057030000003,4
cat formulas/PML-10 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-5 -p s0 --gameSolver pgsolver,1.5395666925,0.01442008380629942,1.5334573995,1.5152195333333331,0.022390466666666664,1.5292069355,1.5560357425,5
cat formulas/PML-12 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-6 -p s0 --gameSolver pgsolver,4.450454322486667,0.03660721635462947,4.44757007882,4.396147413333332,0.04642993333333333,4.41537454482,4.48841834382,6
cat formulas/PML-14 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-7 -p s0 --gameSolver pgsolver,10.391537129246666,0.15385345740662593,10.442847899579998,10.304368673333334,0.06812123999999999,10.21858513858,10.513178349579999,7
cat formulas/PML-16 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-8 -p s0 --gameSolver pgsolver,21.71598206726,0.31008696153436227,21.89290811826,21.54570602,0.12634152666666665,21.35793268626,21.89710539726,8
cat formulas/PML-18 | timeout 1m cool-coalg modcheck PML_react -m models/PML-jurdzinskigame-9 -p s0 --gameSolver pgsolver,44.62730854606,1.243353345006977,45.25294350906,44.33374350666666,0.20890165333333333,43.19540071506,45.43358141406,9


==> benchmarks/parity-mod/results/laddergame-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-1 -p s0 --gameSolver cool,0.019942582612116788,0.007280239981133914,0.017404854780000003,0.011313926715328465,0.009638423941605842,0.010637958780000002,0.031630767780000006,1
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-2 -p s0 --gameSolver cool,0.03516323255333335,0.008670912218899346,0.036691464220000004,0.0245387892063492,0.011647713650793654,0.018537349220000002,0.04894737022,2
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-3 -p s0 --gameSolver cool,0.04204096962864864,0.012009096882057969,0.03465491498000001,0.031047882162162158,0.011922549729729727,0.030551362980000003,0.07551531598,3
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-4 -p s0 --gameSolver cool,0.062105347158461534,0.010522350661313809,0.05545798012000001,0.051105233076923086,0.012097368076923073,0.05225420112,0.08104084512,4
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-5 -p s0 --gameSolver cool,0.10435909104615387,0.015981853074515034,0.09333847020000001,0.09082762,0.014464149230769227,0.08728830770000001,0.1323479397,5
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-6 -p s0 --gameSolver cool,0.14093534479818184,0.01335763149590568,0.14267848898000002,0.12859370727272726,0.013091367272727271,0.12442731948000002,0.16947328248000001,6
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-7 -p s0 --gameSolver cool,0.19551704640000003,0.016952128451602096,0.1867022504,0.18134509250000003,0.014432074999999999,0.17625288590000002,0.2214378089,7
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-8 -p s0 --gameSolver cool,0.22523986538307691,0.014189227843491947,0.22136236546,0.21094315230769228,0.014423866153846153,0.20776161246000002,0.25480757146,8
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-9 -p s0 --gameSolver cool,0.31403821489999995,0.011099444301612079,0.3138288906,0.29475182,0.01966068,0.2944168321,0.3292061161,9
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-10 -p s0 --gameSolver cool,0.41437519882,0.01269650850036852,0.41503311482,0.3948675657142857,0.019392771428571428,0.39652706982,0.43493593682,10
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-20 -p s0 --gameSolver cool,1.985136211813333,0.02002534959363552,1.9820233274799999,1.9674731,0.011903793333333334,1.96684959248,2.00653571548,20
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-30 -p s0 --gameSolver cool,5.466814071393332,0.018276215565458546,5.45633315806,5.429032313333333,0.019888093333333332,5.456191587059999,5.487917469059999,30
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-40 -p s0 --gameSolver cool,11.991088403673333,0.18719610154008837,12.042097545339999,11.931189780000002,0.021706573333333336,11.78367470434,12.14749296134,40
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-50 -p s0 --gameSolver cool,22.648647868313333,0.03957674855632912,22.64459597098,22.559743913333335,0.014908493333333333,22.611252938979998,22.69009469498,50
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-60 -p s0 --gameSolver cool,37.13216296959334,0.6325118432101852,36.789289578260004,36.99678084000001,0.016855839999999997,36.74511993426,37.86207939626,60
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-70 -p s0 --gameSolver cool,56.80437180434,1.0129398117821922,56.30245414134,56.57504072,0.02051333333333333,56.140395634339995,57.97026563734,70


==> benchmarks/parity-mod/results/laddergame-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/laddergame-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-1 -p s0 --gameSolver pgsolver,0.00827929475628205,0.00274427341741307,0.00791611358,0.00530419685897436,0.00413663423076923,0.00345150258,0.01426518158,1
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-2 -p s0 --gameSolver pgsolver,0.00931444585246106,0.00289621006847298,0.00878738284,0.00625500872274143,0.00412034909657321,0.00477917084,0.01683679684,2
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-3 -p s0 --gameSolver pgsolver,0.00782896260674699,0.0024604556396963,0.00753964692,0.00559073895582329,0.00354418072289157,0.00508613292,0.01479455292,3
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-4 -p s0 --gameSolver pgsolver,0.0119652959617112,0.00359222752863398,0.01285885232,0.00822409636363636,0.00505454930481284,0.00622532432,0.02020105832,4
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-5 -p s0 --gameSolver pgsolver,0.0121554524922936,0.00366288108461565,0.01313529174,0.00874486183486238,0.00484306174311927,0.00584652524,0.02165530524,5
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-6 -p s0 --gameSolver pgsolver,0.0189720255126582,0.0059851785306249,0.0149946085,0.0120916359493671,0.00773912430379747,0.0107651165,0.0341479715,6
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-7 -p s0 --gameSolver pgsolver,0.0174649670327928,0.00620889691122608,0.01467268124,0.0119010612612613,0.00671472144144145,0.01097335724,0.03167064824,7
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-8 -p s0 --gameSolver pgsolver,0.0197658393402139,0.00683721033705137,0.01649356326,0.0130936875935829,0.00788555294117647,0.01134637426,0.03501295926,8
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-9 -p s0 --gameSolver pgsolver,0.0233801759066667,0.00658950462228488,0.02594875974,0.0161438383333333,0.00829493944444444,0.01233576574,0.03667855874,9
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-10 -p s0 --gameSolver pgsolver,0.026560798555,0.00810652000720054,0.02751686018,0.0181985116666667,0.00946198666666667,0.01252813318,0.03822040418,10
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-20 -p s0 --gameSolver pgsolver,0.037900557528125,0.0100820370589128,0.0421073442,0.029045835625,0.00991246125,0.0183628792,0.0506938272,20
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-30 -p s0 --gameSolver pgsolver,0.0389686877,0.0127170040947493,0.0365730518,0.03048084,0.0095024172,0.0253374238,0.0694202798,30
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-40 -p s0 --gameSolver pgsolver,0.0447266917325,0.0122945466773769,0.03628344842,0.0366782225,0.0090346835,0.03256740942,0.07474813142,40
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-50 -p s0 --gameSolver pgsolver,0.0478974922952941,0.0122025771030878,0.04123921556,0.03984642,0.00916412411764706,0.03847887006,0.08437794706,50
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-60 -p s0 --gameSolver pgsolver,0.0624568643593103,0.0126471245542938,0.06013304948,0.0510936593103448,0.0121505420689655,0.04572637398,0.08752529098,60
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-70 -p s0 --gameSolver pgsolver,0.0651877693444898,0.0140291746207069,0.05676403812,0.0554211612244898,0.0103843118367347,0.05272847412,0.10007253512,70
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-80 -p s0 --gameSolver pgsolver,0.0702354741012122,0.0109752792169189,0.06411641598,0.0598488212121212,0.0111266545454545,0.06054899298,0.09236812998,80
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-90 -p s0 --gameSolver pgsolver,0.0823447502917073,0.0127443460343242,0.07503343356,0.069587716097561,0.0136333824390244,0.06843238556,0.10916774956,90
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-laddergame-100 -p s0 --gameSolver pgsolver,0.0933438534167568,0.0164355418960652,0.08783039066,0.080795892972973,0.0131727972972973,0.07394514266,0.11759558266,100


==> benchmarks/parity-mod/results/laddergame-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-1 -p s0 --gameSolver cool,0.0225836445150443,0.00603427537175865,0.0237572674,0.0137005720353982,0.00991703097345133,0.0102418604,0.0326154894,1
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-10 -p s0 --gameSolver cool,0.380580342411429,0.0149955861799014,0.38019054484,0.362369491428571,0.01802522,0.35188088284,0.39574309084,10
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-20 -p s0 --gameSolver cool,1.90047572306667,0.0471147652358475,1.8886847244,1.87536615333333,0.02065474,1.8603763274,1.9523661174,20
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-30 -p s0 --gameSolver cool,5.44620602903333,0.00896266634079585,5.4511440067,5.40551790666667,0.02564542,5.4358603867,5.4516136937,30
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-40 -p s0 --gameSolver cool,11.9940751479267,0.267208550762976,11.89374388826,11.9367475066667,0.01885248,11.79155393926,12.29692761626,40
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-50 -p s0 --gameSolver cool,22.7425481389733,0.421837854381039,22.50994672164,22.64257522,0.0259983,22.48821478164,23.22948291364,50
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-60 -p s0 --gameSolver cool,37.8030945603467,0.164962835894015,37.72674937768,37.6771809066667,0.0185196666666667,37.69013377668,37.99240052668,60


==> benchmarks/parity-mod/results/laddergame-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/laddergame-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-1 -p s0 --gameSolver pgsolver,0.00861252271614458,0.00298666493207927,0.00803791618,0.00558395265060241,0.00407217759036144,0.00436208168,0.01556897668,1
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-10 -p s0 --gameSolver pgsolver,0.082943962255,0.014797381514542,0.07335951708,0.071428205,0.01214231,0.06802525708,0.11021143108,10
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-20 -p s0 --gameSolver pgsolver,0.33809219673,0.0139240193226947,0.34465261798,0.326529475,0.01192223,0.31919613148,0.35056744348,20
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-30 -p s0 --gameSolver pgsolver,0.88538267906,0.0274911046013863,0.89198072206,0.860885573333333,0.02349788,0.85519294906,0.90897436606,30
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-40 -p s0 --gameSolver pgsolver,1.56694016101333,0.0149267675749689,1.56682536468,1.54758207333333,0.0172830066666667,1.55207112268,1.58192399568,40
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-50 -p s0 --gameSolver pgsolver,2.62336400632,0.0296960663925571,2.62016204732,2.59256184,0.0259376333333333,2.59539867132,2.65453130032,50
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-60 -p s0 --gameSolver pgsolver,4.71497532853333,0.0162130261768263,4.7235305602,4.66131860666667,0.0449454733333333,4.6962766092,4.7251188162,60
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-70 -p s0 --gameSolver pgsolver,6.84865220059333,0.0250557212105959,6.84271076226,6.77403667333333,0.0613937,6.82710122226,6.87614461726,70
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-80 -p s0 --gameSolver pgsolver,7.80425601104,0.171177962209694,7.85043917904,7.72991640666667,0.05959462,7.61472455504,7.94760429904,80
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-90 -p s0 --gameSolver pgsolver,10.5003533533667,0.0444023335183693,10.5134570407,10.4071504866667,0.0735473866666667,10.4508738117,10.5367292077,90
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-100 -p s0 --gameSolver pgsolver,13.1304384963267,0.110094880282276,13.17174338366,13.0308563733333,0.0749339466666667,13.00566442966,13.21390767566,100
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-laddergame-110 -p s0 --gameSolver pgsolver,16.6247160112933,0.122478670438846,16.67809968096,16.5082505066667,0.08276394,16.48460608896,16.71144226396,110


==> benchmarks/parity-mod/results/laddergame-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-1 -p s0 --gameSolver cool,0.0112064057557143,0.00401383291158417,0.00904630602,0.006657602,0.00538346642857143,0.00604657902,0.02000621302,1
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-10 -p s0 --gameSolver cool,0.36202630739,0.0179873160122693,0.36018733914,0.344290445,0.017774405,0.33811733914,0.38946333814,10
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-20 -p s0 --gameSolver cool,1.68316350894667,0.0358215292304235,1.66840833328,1.65318961333333,0.0255710533333333,1.65707625628,1.72400593728,20
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-30 -p s0 --gameSolver cool,4.78069981371333,0.0998877954021131,4.72904364238,4.74402640666667,0.0202252,4.71721775638,4.89583804238,30
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-40 -p s0 --gameSolver cool,10.4077701523467,0.228161482056402,10.33146940968,10.3496698933333,0.02036502,10.22753712368,10.66430392368,40
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-50 -p s0 --gameSolver cool,19.17005217282,0.388882791022472,19.38093547182,19.0850161733333,0.02079786,18.72127977782,19.40794126882,50
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-60 -p s0 --gameSolver cool,31.7112069276667,0.519191287065514,31.482050778,31.5847904333333,0.0168117266666667,31.34601924,32.305550765,60
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-70 -p s0 --gameSolver cool,47.4195324485133,0.0576996322233971,47.41760442718,47.2394173066667,0.0150289666666667,47.36282099118,47.47817192718,70


==> benchmarks/parity-mod/results/laddergame-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/laddergame-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-1 -p s0 --gameSolver pgsolver,0.0056128987791411,0.00196484470762839,0.0046424665,0.00378602208588957,0.0030936963803681,0.0036822635,0.0128534115,1
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-10 -p s0 --gameSolver pgsolver,0.0215571587377273,0.00666424897462395,0.02283886134,0.0147360181818182,0.00778600340909091,0.01106152034,0.03332889334,10
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-20 -p s0 --gameSolver pgsolver,0.0294487496445614,0.00978427296329887,0.02449061732,0.0215182266666667,0.00887534070175438,0.01608512732,0.04995884632,20
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-30 -p s0 --gameSolver pgsolver,0.0300031035021506,0.0100643272087881,0.0242053719,0.0220833486021505,0.0087424711827957,0.0219433549,0.0537242959,30
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-40 -p s0 --gameSolver pgsolver,0.0370405418565854,0.0115805037420002,0.03128845382,0.0294835390243902,0.00855789512195122,0.02770018282,0.07540454582,40
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-50 -p s0 --gameSolver pgsolver,0.044924350755,0.0112053612543915,0.03832496638,0.03502181,0.010756295,0.03341421188,0.06407782588,50
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-60 -p s0 --gameSolver pgsolver,0.0540929156866667,0.0137096857631879,0.04632508152,0.04349849,0.0114856933333333,0.03908357552,0.08449165152,60
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-70 -p s0 --gameSolver pgsolver,0.0621652713145455,0.0137424423679364,0.05562752126,0.0502191272727273,0.0129423054545455,0.04620923226,0.09002912026,70
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-80 -p s0 --gameSolver pgsolver,0.0665179946111111,0.0123099317383867,0.0581760341,0.0534251022222222,0.0139586577777778,0.0533590191,0.0932134311,80
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-90 -p s0 --gameSolver pgsolver,0.075266506349697,0.0138691550231317,0.06939589938,0.0628529672727273,0.0131949757575758,0.06027086038,0.10388824938,90
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-laddergame-100 -p s0 --gameSolver pgsolver,0.0852819783102439,0.013931463505105,0.08077853792,0.0704868165853659,0.0155958780487805,0.06922782192,0.11176815092,100


==> benchmarks/parity-mod/results/laddergame-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-1 -p s0 --gameSolver cool,0.02039165868148149,0.006139199051521041,0.017410844400000004,0.012253176296296296,0.008870752592592596,0.0134516084,0.0363752684,1
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-2 -p s0 --gameSolver cool,0.029648492182307702,0.009678852139768802,0.024416886239999998,0.018736609230769224,0.011976958076923078,0.02260097724,0.05805598824,2
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-3 -p s0 --gameSolver cool,0.050179341594482764,0.012810136325416464,0.04150194806,0.033598644137931025,0.01745058068965517,0.037950391060000005,0.07829286806,3
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-4 -p s0 --gameSolver cool,0.06597872246,0.013196672429038004,0.060070659000000005,0.046825220000000015,0.01994418,0.052155536,0.09162908300000001,4
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-5 -p s0 --gameSolver cool,0.12320505980000003,0.012666074211528211,0.11629830732,0.09659994000000001,0.027027799999999998,0.11127101132,0.15317194532000003,5
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-6 -p s0 --gameSolver cool,0.12200152542769233,0.015283903421636477,0.11311787962000001,0.0961377676923077,0.02631391999999999,0.10536505012000001,0.15235494012,6
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-7 -p s0 --gameSolver cool,0.1547670653647059,0.015357385638239537,0.1575322986,0.12636811294117645,0.028899047058823527,0.13241015960000002,0.17603518260000003,7
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-8 -p s0 --gameSolver cool,0.21921526439076924,0.012128103458730097,0.21255386216,0.1870822430769231,0.03234985846153847,0.20746484616,0.23888057116,8
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-9 -p s0 --gameSolver cool,0.22107878923076923,0.013622991189900336,0.22209418800000003,0.19462989384615387,0.027042129230769228,0.204047223,0.23694069500000003,9
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-10 -p s0 --gameSolver cool,0.2891216949533334,0.013555336241107758,0.28399144062000004,0.2565351888888889,0.03301594666666666,0.27629676662,0.30809204062000006,10
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-20 -p s0 --gameSolver cool,1.4991818353733333,0.006450539118843091,1.5010547710400002,1.4681659333333332,0.029829746666666667,1.49200208804,1.50448864704,20
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-30 -p s0 --gameSolver cool,4.680131374926666,0.007340998397112993,4.6793573212599995,4.640809893333333,0.03435459333333333,4.67320807426,4.68782872926,30
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-40 -p s0 --gameSolver cool,11.357314492753332,0.05466506308296822,11.375562283419999,11.310467933333333,0.03410453333333333,11.29585960542,11.40052158942,40
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-50 -p s0 --gameSolver cool,23.238674613966666,0.11320002792389615,23.2323828963,23.190999806666664,0.022821079999999994,23.1287516573,23.3548892883,50


==> benchmarks/parity-mod/results/laddergame-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/laddergame-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-1 -p s0 --gameSolver pgsolver,0.00763656764,0.00285696044132652,0.00733483114,0.00442149178571429,0.00425596303571429,0.00439051464,0.01446991564,1
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-2 -p s0 --gameSolver pgsolver,0.0107152539452632,0.00365824305092592,0.01084955384,0.00721478105263158,0.00461736042105263,0.00508160984,0.01790321884,2
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-3 -p s0 --gameSolver pgsolver,0.0192712771177273,0.0054453596609022,0.02178801372,0.0108206789772727,0.00950369409090909,0.00957105422,0.02731830922,3
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-4 -p s0 --gameSolver pgsolver,0.01498359842,0.00530671138098444,0.01223563396,0.00881769,0.00710758666666667,0.00789883846,0.02786143146,4
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-5 -p s0 --gameSolver pgsolver,0.0154941356166197,0.00576261678468357,0.01234387618,0.00972187971830985,0.00697343239436619,0.01003541768,0.02885191168,5
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-6 -p s0 --gameSolver pgsolver,0.0190029358457718,0.00622815401965966,0.01598258398,0.0116382663087248,0.00821229463087248,0.01112050798,0.03403099898,6
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-7 -p s0 --gameSolver pgsolver,0.0198003757869565,0.00760763287524294,0.0154665301,0.01129028,0.00930149530434782,0.0116652631,0.0374240921,7
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-8 -p s0 --gameSolver pgsolver,0.0232728897867797,0.00656826318816353,0.02092317138,0.0154917410169492,0.00872992322033898,0.01329478688,0.03735078688,8
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-9 -p s0 --gameSolver pgsolver,0.0253972054444444,0.00687589575957663,0.027111965,0.0172166694017094,0.00918806256410256,0.012437907,0.039257674,9
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-10 -p s0 --gameSolver pgsolver,0.0274633650841791,0.00821435165545549,0.03197437292,0.0183613635820896,0.0100849259701493,0.01492107692,0.04113998492,10
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-20 -p s0 --gameSolver pgsolver,0.0338666132444444,0.010941019838382,0.0325478913,0.0234296111111111,0.0113447644444444,0.0181222138,0.0522216548,20
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-30 -p s0 --gameSolver pgsolver,0.0355360119571429,0.0105172285267712,0.0301649541,0.0274447180952381,0.00914744238095238,0.0259768976,0.0613274076,30
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-40 -p s0 --gameSolver pgsolver,0.0476907680830137,0.0124894384119344,0.03952612722,0.0372778490410959,0.0114275353424658,0.03506430122,0.07760654522,40
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-50 -p s0 --gameSolver pgsolver,0.049586799156875,0.0101059213352908,0.04646683436,0.0384768825,0.011703984375,0.04165347836,0.08155891436,50
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-60 -p s0 --gameSolver pgsolver,0.0644839047784615,0.0132940566390321,0.05605772374,0.0512441507692308,0.0140716184615385,0.05178700724,0.09589561224,60
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-70 -p s0 --gameSolver pgsolver,0.0720614532190244,0.0123876973078754,0.06333386378,0.0596177434146341,0.0133162209756098,0.06108941278,0.10041491078,70
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-80 -p s0 --gameSolver pgsolver,0.0823577301,0.0143849302417115,0.0721384451,0.06729991,0.015974938125,0.0674552696,0.1081651636,80
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-90 -p s0 --gameSolver pgsolver,0.08912286498,0.0106935405213361,0.08931902478,0.0745294,0.0155774133333333,0.07500809228,0.10381343528,90
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-laddergame-100 -p s0 --gameSolver pgsolver,0.093928535035,0.0123626796744199,0.08769590416,0.07889928625,0.01562872625,0.08488135416,0.12331260916,100


==> benchmarks/parity-mod/results/laddergame-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-1 -p s0 --gameSolver cool,0.0203704504933333,0.00651212536894523,0.01613423268,0.01251418,0.00880549493333334,0.01108365968,0.03440742868,1
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-10 -p s0 --gameSolver cool,0.38768651495,0.0210995854021907,0.3788210352,0.37120902,0.01622083,0.3713656687,0.4223187897,10
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-20 -p s0 --gameSolver cool,1.95895516117333,0.0230267952862525,1.96550955184,1.93974884,0.0139233333333333,1.93336175484,1.97799417684,20
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-30 -p s0 --gameSolver cool,5.77242560927333,0.380064324478647,5.56717955694,5.73225926666667,0.0253884533333333,5.53911049494,6.21098677594,30
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-40 -p s0 --gameSolver cool,12.6469343196533,0.0715388001677366,12.66931268532,12.5960224266667,0.0158632466666667,12.56688145632,12.70460881732,40
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-50 -p s0 --gameSolver cool,23.0109066200467,0.0685333043139588,23.02938889338,22.9243515933333,0.0130049333333333,22.93502752138,23.06830344538,50
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-60 -p s0 --gameSolver cool,38.1705850473067,0.107329331995618,38.11297208964,38.0234088933333,0.0210774066666667,38.10436444664,38.29441860564,60


==> benchmarks/parity-mod/results/laddergame-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/laddergame-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-1 -p s0 --gameSolver pgsolver,0.00936123048611465,0.00274597334348868,0.00891264276,0.00627696050955414,0.00409780662420382,0.00433299576,0.01494054876,1
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-10 -p s0 --gameSolver pgsolver,0.0375234212397591,0.00951776038931674,0.0348987643,0.0296168277108434,0.00900748361445783,0.0206098733,0.0552585823,10
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-20 -p s0 --gameSolver pgsolver,0.0768040103282052,0.0149781344203346,0.0721013892,0.0663407184615385,0.0112477815384615,0.0606684672,0.1017990122,20
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-30 -p s0 --gameSolver pgsolver,0.147276953231579,0.0125434732651699,0.1468198996,0.134014057894737,0.0138579631578947,0.1328070876,0.1667125566,30
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-40 -p s0 --gameSolver pgsolver,0.259120657243636,0.0124352413471064,0.25200399988,0.247626989090909,0.01158546,0.24790182188,0.28190863188,40
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-50 -p s0 --gameSolver pgsolver,0.44388312124,0.0130428777869298,0.44854629324,0.42051668,0.02355182,0.42352853474,0.45534439374,50
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-60 -p s0 --gameSolver pgsolver,0.68010597046,0.0130666188795116,0.67418290446,0.65863479,0.02121555,0.67239321046,0.69966486246,60
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-70 -p s0 --gameSolver pgsolver,0.96617212042,0.0226714873988875,0.95674202442,0.948009113333333,0.0169053266666667,0.94973766942,0.99203666742,70
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-80 -p s0 --gameSolver pgsolver,1.42425184491333,0.025199343483159,1.41220855458,1.40105638666667,0.0213093333333333,1.40733386758,1.45321311258,80
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-90 -p s0 --gameSolver pgsolver,1.83629446517333,0.0186091374134091,1.84069569584,1.81147851333333,0.0215301733333333,1.81587924384,1.85230845584,90
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-100 -p s0 --gameSolver pgsolver,2.40466569168667,0.0477659194816089,2.42339017402,2.36909695333333,0.03153566,2.35037430202,2.44023259902,100
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-110 -p s0 --gameSolver pgsolver,2.97728681662,0.00818240256511333,2.97818268162,2.93751602666667,0.0344660933333333,2.96869334662,2.98498442162,110
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-210 -p s0 --gameSolver pgsolver,13.6417891231667,0.148526175998709,13.7180659635,13.53276232,0.0828802866666667,13.4706228575,13.7366785485,210
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-laddergame-310 -p s0 --gameSolver pgsolver,34.1955591560933,0.119127189542445,34.17717200176,33.98896534,0.139603093333333,34.08669460476,34.32281086176,310


==> benchmarks/parity-mod/results/langincl-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-1 -p s0 --gameSolver cool,0.018597152295737707,0.006226306326382907,0.019780517640000002,0.010684945901639343,0.008947360655737707,0.010886092140000001,0.03063199214,1
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-2 -p s0 --gameSolver cool,0.057132278624590166,0.012806371350796547,0.0568352361,0.04408128327868853,0.013930617704918031,0.0393673531,0.08343741010000001,2
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-3 -p s0 --gameSolver cool,0.13964825162,0.0115517054089025,0.14489291662,0.12253604,0.01780609,0.11687538512000001,0.15484536712,3
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-4 -p s0 --gameSolver cool,0.16068244879529409,0.01224963199607497,0.16354479356,0.14260059764705882,0.018950461176470586,0.13632268156,0.17944915756,4
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-5 -p s0 --gameSolver cool,0.10641255215999999,0.013015829657019966,0.11199388528000001,0.08907559999999998,0.01826982,0.08464986328,0.12473941228000002,5
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-6 -p s0 --gameSolver cool,0.2736425757909091,0.020801461356571037,0.2657745717,0.25328906727272726,0.02087126727272727,0.2527023257,0.3076039887,6
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-7 -p s0 --gameSolver cool,0.6233718674000001,0.028086430151751402,0.6139712999,0.6086758999999999,0.014057209999999999,0.6027429004000001,0.6628019694000001,7
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-8 -p s0 --gameSolver cool,0.12605337979391304,0.013408861051233225,0.12886205262,0.1034345165217391,0.023330699130434788,0.10603789662,0.14879972062,8
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-9 -p s0 --gameSolver cool,0.27328332176545456,0.011750366059969047,0.27479426222000003,0.24857909999999997,0.02512846,0.25194386522,0.28769694722000005,9
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-10 -p s0 --gameSolver cool,0.37504594278857145,0.019528894773856907,0.38584595636,0.3491200628571428,0.026018448571428567,0.34936940536,0.39471691736000003,10
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-20 -p s0 --gameSolver cool,10.908767786153334,0.10746524754140459,10.96203285182,10.857958966666665,0.025552526666666662,10.78507391182,10.97919659482,20


==> benchmarks/parity-mod/results/langincl-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/langincl-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-1 -p s0 --gameSolver pgsolver ,0.010893197871456319,0.0034840035117649866,0.01029165592,0.006417994692556637,0.005524726213592235,0.004654110920000001,0.01831039892,1
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-2 -p s0 --gameSolver pgsolver ,0.01502256512078431,0.0040459360866996474,0.01597475116,0.010903836666666668,0.005396386176470588,0.007460108660000001,0.02480480266,2
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-3 -p s0 --gameSolver pgsolver ,0.037394359496703306,0.01079715805325756,0.04155677520000001,0.028038018681318673,0.01028702131868132,0.018921709200000005,0.053313454200000006,3
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-4 -p s0 --gameSolver pgsolver ,0.05715729071818181,0.01276850669901946,0.0647486554,0.04666326848484849,0.011511398787878789,0.0392111304,0.0828555674,4
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-5 -p s0 --gameSolver pgsolver ,0.08628603294108109,0.012937803599767816,0.08286227586000001,0.07451516756756757,0.012700594594594597,0.06947117986000001,0.11143102686,5
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-6 -p s0 --gameSolver pgsolver ,0.15390482271176473,0.015339956322829171,0.1449364723,0.13966993294117647,0.014944784705882352,0.1414451353,0.1824605223,6
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-7 -p s0 --gameSolver pgsolver ,0.24171048175230772,0.012930025494422591,0.24872525305999998,0.22623419692307692,0.016029524615384618,0.21992842206,0.25553302506000003,7
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-8 -p s0 --gameSolver pgsolver ,0.43085838626666667,0.008080209998166136,0.42761542110000006,0.4153673066666666,0.015840193333333332,0.42420186010000005,0.44642654710000007,8
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-9 -p s0 --gameSolver pgsolver ,0.56472017718,0.02244718898147616,0.56431123458,0.5490586399999999,0.01539088,0.53418703758,0.59516254358,9
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-10 -p s0 --gameSolver pgsolver ,1.06716345146,0.014350203978812235,1.0749087684599998,1.0421466666666666,0.024469,1.05060474146,1.07597684446,10
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-langincl-20 -p s0 --gameSolver pgsolver ,24.672379553846667,0.1760303094386343,24.68063827918,24.563891393333336,0.06746138666666666,24.49236524318,24.84413513918,20


==> benchmarks/parity-mod/results/langincl-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-1 -p s0 --gameSolver cool,0.01934371456323699,0.005778952985987484,0.020602586279999998,0.01114851329479769,0.009272968323699423,0.00931787328,0.03075758328,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-2 -p s0 --gameSolver cool,0.14296534666,0.010700769779754052,0.14344011916,0.12874015,0.015068189999999995,0.12776728916,0.15893643916,2
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-3 -p s0 --gameSolver cool,0.86061241342,0.028801585737998545,0.8720181984200001,0.83349136,0.025807286666666665,0.82785471742,0.8819643244200001,3
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-4 -p s0 --gameSolver cool,6.21298849016,0.00739772200631779,6.21255261416,6.175680719999999,0.017988106666666667,6.20581834316,6.22059451316,4
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-5 -p s0 --gameSolver cool,6.425211578926667,0.14341051028228707,6.4961928452599995,6.379679226666667,0.030769426666666665,6.26015312826,6.51928876326,5


==> benchmarks/parity-mod/results/langincl-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/langincl-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-1 -p s0 --gameSolver pgsolver ,0.011879806343366337,0.004027827762943551,0.01047109068,0.008230965346534651,0.00469106712871287,0.00578298568,0.02089914768,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-2 -p s0 --gameSolver pgsolver ,0.03348231401910111,0.010218946946560425,0.0311577313,0.02553680606741574,0.008859897977528088,0.0220489913,0.06001273830000001,2
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-3 -p s0 --gameSolver pgsolver ,0.22354315019333335,0.014906503445933287,0.22851923586000003,0.21004337999999997,0.014163476666666666,0.19878980036000002,0.24517647336000004,3
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-4 -p s0 --gameSolver pgsolver ,1.4977605729933334,0.050261219548165294,1.48510116666,1.4632990399999999,0.03250572,1.45503933566,1.55314121666,4
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-5 -p s0 --gameSolver pgsolver ,7.585641488686666,0.038804241126548185,7.57733876302,7.5182423,0.05012067333333333,7.55166061202,7.62792509102,5
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-langincl-6 -p s0 --gameSolver pgsolver ,31.22439606188,0.1082093090875089,31.24522533588,31.008088206666667,0.15628004666666664,31.10728624888,31.32067660088,6


==> benchmarks/parity-mod/results/langincl-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-1 -p s0 --gameSolver cool,0.03800498513081081,0.012452341046151167,0.02979055932,0.026696599459459455,0.01221683783783784,0.025268265320000004,0.06057167832,1
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-2 -p s0 --gameSolver cool,0.21050649071846153,0.01754836589113074,0.21125065318000003,0.19542628153846156,0.015526463076923078,0.18725131618000002,0.23969722718000003,2
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-3 -p s0 --gameSolver cool,1.1696117906533334,0.04151916999143869,1.14744002332,1.1496160933333333,0.01762223333333333,1.1438852983199999,1.21751005032,3
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-4 -p s0 --gameSolver cool,15.527984368933332,0.0802444688664012,15.5096803886,15.466268806666664,0.01475146,15.4584731656,15.6157995526,4
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-5 -p s0 --gameSolver cool,30.409904427046666,0.5349875663937156,30.64394296938,30.30717837333333,0.015064793333333331,29.79777792838,30.78799238338,5


==> benchmarks/parity-mod/results/langincl-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/langincl-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-1 -p s0 --gameSolver pgsolver ,0.009666808186060609,0.0033120203650389107,0.00988972158,0.006406547424242422,0.004507652121212119,0.0044006930799999995,0.01978589008,1
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-2 -p s0 --gameSolver pgsolver ,0.01819390879909092,0.005835313315186447,0.02040463164,0.011752820000000002,0.0074619209090909045,0.00960532764,0.030749747640000002,2
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-3 -p s0 --gameSolver pgsolver ,0.02689212974644067,0.009599269920337926,0.02278913206,0.01848185966101695,0.009377615932203385,0.01405578306,0.04496646806000001,3
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-4 -p s0 --gameSolver pgsolver ,0.03903128164207792,0.01266800262330639,0.03113970672,0.02952713974025973,0.01061894155844156,0.026742045720000003,0.06864713172000002,4
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-5 -p s0 --gameSolver pgsolver ,0.06537688366326533,0.01481197526559702,0.0718395995,0.05222738857142856,0.0140392187755102,0.0468701685,0.0937162645,5
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-6 -p s0 --gameSolver pgsolver ,0.09294372846705883,0.010781200104059238,0.08659510082,0.0796323694117647,0.01445690470588235,0.08291077932000002,0.11612999332000001,6
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-7 -p s0 --gameSolver pgsolver ,0.16615065679500002,0.012536522304702659,0.17282481692,0.14722299499999997,0.01960603,0.14613070542,0.18537947042000003,7
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-8 -p s0 --gameSolver pgsolver ,0.24551272300727278,0.011119097774124552,0.25103687128,0.22481728545454543,0.021071429090909092,0.22501903728,0.25547264528,8
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-9 -p s0 --gameSolver pgsolver ,0.37186426261714284,0.015893170411903707,0.38145525876,0.3476325714285714,0.02433942285714286,0.35269479476000004,0.38722010676,9
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-10 -p s0 --gameSolver pgsolver ,0.5340291186,0.01862824813967173,0.5369074402,0.50916358,0.024519259999999998,0.5085105112,0.5582841022,10
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-20 -p s0 --gameSolver pgsolver ,6.779530686833333,0.017113910080148564,6.7778244225,6.710600653333333,0.05584007333333332,6.7633338215,6.7974338165,20
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-langincl-30 -p s0 --gameSolver pgsolver ,27.97665402449333,0.14565688661321052,27.98436365216,27.731420473333333,0.18352680000000002,27.82729543116,28.11830299016,30


==> benchmarks/parity-mod/results/langincl-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-1 -p s0 --gameSolver cool,0.029016786206874996,0.008879155903370656,0.03309118216,0.018115105624999996,0.012084809374999997,0.01551272816,0.04256162016000001,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-2 -p s0 --gameSolver cool,0.02415102777777779,0.007447374282886051,0.02561,0.01484590722222222,0.0103539225,0.0133691845,0.0382322645,2
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-3 -p s0 --gameSolver cool,0.2023845366228572,0.013067155036161168,0.19659066098,0.17104923714285716,0.03198328285714285,0.19354133398,0.24346095298,3
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-4 -p s0 --gameSolver cool,0.50678260554,0.010066580495499643,0.51176731794,0.46542732,0.04171632,0.48979661694000004,0.51453075794,4
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-5 -p s0 --gameSolver cool,0.8871294748866667,0.0009583160251902043,0.8873668692200001,0.8543515333333334,0.033126579999999996,0.88607477422,0.88794678122,5
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-6 -p s0 --gameSolver cool,10.662711850926668,0.20617996898557517,10.70038460226,10.6227395,0.03047552666666667,10.440293176259999,10.847457774259999,6
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-7 -p s0 --gameSolver cool,6.331063028346667,0.00576963503182396,6.33039096468,6.291259806666667,0.035365713333333326,6.3256588566800005,6.33713926368,7


==> benchmarks/parity-mod/results/langincl-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/langincl-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-1 -p s0 --gameSolver pgsolver ,0.008608424213475175,0.0036644076298220896,0.007641960100000001,0.005366602269503545,0.004348168794326243,0.0046742381,0.0177702591,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-2 -p s0 --gameSolver pgsolver ,0.02294402677081967,0.005763854208003291,0.024859795820000002,0.014603334754098356,0.009470922295081964,0.012317610820000002,0.033012486820000006,2
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-3 -p s0 --gameSolver pgsolver ,0.03340539832818183,0.010696263649121181,0.02732520476,0.02412184318181818,0.010338492727272731,0.023407737260000002,0.05740047126000001,3
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-4 -p s0 --gameSolver pgsolver ,0.06749716954603772,0.012811048371916448,0.06752907698,0.051901747169811316,0.016341781509433967,0.05101466498,0.09021650198,4
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-5 -p s0 --gameSolver pgsolver ,0.11360615975999996,0.013103475818042918,0.11841797576,0.09391847259259258,0.020633259259259254,0.09524814076,0.13275963676000002,5
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-6 -p s0 --gameSolver pgsolver ,0.17856151813714286,0.012194936021394428,0.17361450728000002,0.15562355142857137,0.023799759999999996,0.16619861578000003,0.20028660978,6
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-7 -p s0 --gameSolver pgsolver ,0.2977590331,0.015756892208654102,0.29262769629999996,0.26405246000000004,0.03397884,0.2799727433,0.3196028713,7
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-8 -p s0 --gameSolver pgsolver ,0.45044872737333336,0.013057027624282317,0.45626314604000007,0.40599451333333336,0.04423948666666666,0.43112128104,0.46167451704000007,8
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-9 -p s0 --gameSolver pgsolver ,0.68232183065,0.007931436381287345,0.6852826399,0.64226015,0.03951494999999999,0.6706368314000001,0.6880852114,9
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-10 -p s0 --gameSolver pgsolver ,0.9802861101533332,0.01342139857179508,0.98095940382,0.9346380066666667,0.04410175333333333,0.96654073682,0.99335818982,10
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-20 -p s0 --gameSolver pgsolver ,12.409503154786668,0.10604115165151741,12.43751590512,12.300770159999999,0.07818731999999999,12.29226795512,12.49872560412,20
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-langincl-30 -p s0 --gameSolver pgsolver ,57.243262436719995,0.7585071422319516,56.84848475072,56.87665487999999,0.21935544666666665,56.763564860719995,58.11773769872,30


==> benchmarks/parity-mod/results/langincl-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-1 -p s0 --gameSolver cool,0.021314802647272736,0.005974472739355423,0.02203250412,0.013299154424242428,0.009232726909090902,0.01014489812,0.031040669120000003,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-2 -p s0 --gameSolver cool,0.10836441559538461,0.014364757842956438,0.11036774848,0.09137393076923078,0.017653872307692307,0.09156186148,0.13810850048,2
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-3 -p s0 --gameSolver cool,0.011146700875373132,0.003885834142502799,0.0105379682,0.006862250597014925,0.005316311791044774,0.0058341462,0.0200119862,3
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-4 -p s0 --gameSolver cool,4.851319174346666,0.12075896368205383,4.84750237668,4.824436033333332,0.014197986666666667,4.73251385668,4.97394128968,4
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-5 -p s0 --gameSolver cool,6.536789804826668,0.13005139526227621,6.468395888160001,6.501125706666667,0.020025206666666667,6.455206499160001,6.68676702716,5


==> benchmarks/parity-mod/results/langincl-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/langincl-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-1 -p s0 --gameSolver pgsolver ,0.00967763393333333,0.003081313031747616,0.00977658322,0.006236206933333329,0.0046679426666666685,0.003929755219999999,0.01653734922,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-2 -p s0 --gameSolver pgsolver ,0.01982660534565217,0.00643293472047971,0.0163898024,0.013265277391304347,0.007500238260869562,0.0113680509,0.0327466009,2
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-3 -p s0 --gameSolver pgsolver ,0.05430944334524589,0.014686662001100186,0.045388959459999996,0.04474966950819672,0.010415511475409834,0.03782379146,0.07877056646000001,3
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-4 -p s0 --gameSolver pgsolver ,0.2029278955066667,0.01421693749084142,0.19689082784000003,0.1906531333333333,0.012637139999999998,0.19302721784000001,0.23307084684,4
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-5 -p s0 --gameSolver pgsolver ,0.9423690960866667,0.016851852838984372,0.9332260184200001,0.9157196133333333,0.025645486666666665,0.9320648814200001,0.9618163884200001,5
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-6 -p s0 --gameSolver pgsolver ,3.58130484444,0.09403557405437103,3.59483624944,3.54400808,0.03160116666666666,3.48123659644,3.66784168744,6
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-7 -p s0 --gameSolver pgsolver ,10.76924608446,0.1517737331579792,10.73850137146,10.691110100000001,0.05887917333333333,10.63519843546,10.93403844646,7
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-langincl-8 -p s0 --gameSolver pgsolver ,27.81862783728,0.2176180727790151,27.86799095928,27.616292426666664,0.15185121333333332,27.58056847228,28.00732408028,8


==> benchmarks/parity-mod/results/towersofhanoi-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-1 -p s0 --gameSolver cool,0.020912592908062022,0.006051792980031131,0.01941364766,0.013481756744186049,0.008539113798449608,0.011246890660000002,0.034788434660000006,1
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-2 -p s0 --gameSolver cool,0.034690026824175824,0.012418800090672486,0.025892022,0.024774243296703285,0.010832533406593401,0.021301229,0.057021014,2
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-3 -p s0 --gameSolver cool,0.02445826820775194,0.010223198056357106,0.018856767200000003,0.01609769317829458,0.009113131162790698,0.015472672200000002,0.0458479552,3
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-4 -p s0 --gameSolver cool,0.031373501881728376,0.008860832626990115,0.03557326682,0.021166788148148145,0.011201250864197532,0.017088664820000002,0.04927017382,4
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-5 -p s0 --gameSolver cool,0.051118182271780825,0.014526263803132676,0.042069810080000006,0.03843527780821917,0.013530323013698628,0.03487381108,0.07828122508,5
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-6 -p s0 --gameSolver cool,0.12037560749904766,0.01555741509801433,0.11241198388,0.10079601809523808,0.02007291142857143,0.10496533588,0.14614677088,6
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-7 -p s0 --gameSolver cool,0.336061255555,0.018921092696807022,0.34542024768,0.301857555,0.03426155,0.31076771068000003,0.35693129968000004,7
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-8 -p s0 --gameSolver cool,1.4874191783133337,0.02182361399330412,1.49270636698,1.4572397666666665,0.02681052,1.46343772198,1.50611344598,8
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-9 -p s0 --gameSolver cool,5.0941328318,0.07114668385110177,5.103040732799999,5.04289746,0.038893699999999996,5.0189516757999995,5.1604060868,9
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-10 -p s0 --gameSolver cool,17.044933512453337,0.02688994822267601,17.04776387612,16.934241466666666,0.06739968,17.01674033412,17.07029632712,10


==> benchmarks/parity-mod/results/towersofhanoi-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/towersofhanoi-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-1 -p s0 --gameSolver pgsolver,0.00914279278337838,0.0030071948635952504,0.008904623280000001,0.0057250040540540535,0.004384358783783782,0.004159325280000001,0.016016518280000003,1
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-2 -p s0 --gameSolver pgsolver,0.014050197231304351,0.0038020818597710743,0.01476090264,0.009431993478260878,0.005633724347826088,0.006256135140000001,0.02138031214,2
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-3 -p s0 --gameSolver pgsolver,0.028168806189690705,0.0089656946392592,0.026320501200000002,0.020630373402061853,0.008383354639175259,0.0163227872,0.0467766302,3
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-4 -p s0 --gameSolver pgsolver,0.04278182570545455,0.010304195773682329,0.03789439066,0.03410097393939393,0.009876922424242424,0.03473100516,0.06625289716,4
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-5 -p s0 --gameSolver pgsolver,0.12179574126666669,0.015431900550524763,0.11542994860000001,0.10904256444444443,0.013577795555555551,0.1039251976,0.14679259060000002,5
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-6 -p s0 --gameSolver pgsolver,0.38573430369714284,0.013640857969336555,0.37964175584000004,0.3673371,0.01844680285714286,0.36992450984,0.40309315784000005,6
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-7 -p s0 --gameSolver pgsolver,1.4239962543466664,0.00953409604197134,1.42131361268,1.3979023066666667,0.023869039999999998,1.4160908696799999,1.43458428068,7
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-8 -p s0 --gameSolver pgsolver,5.360183992786666,0.025358598992260752,5.37180040812,5.306894939999999,0.042168266666666655,5.33109805512,5.3776535151200004,8
cat formulas/CL-2 | timeout 1m cool-coalg modcheck CL -m models/CL-towersofhanoi-9 -p s0 --gameSolver pgsolver,19.640281677313332,0.03827265367292779,19.65403902098,19.495853793333335,0.10366536666666666,19.59703203298,19.66977397798,9


==> benchmarks/parity-mod/results/towersofhanoi-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-1 -p s0 --gameSolver cool,0.017689117634184397,0.006230301688557524,0.01325690862,0.010811526524822694,0.0075960780141843915,0.01162892062,0.030650049620000005,1
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-2 -p s0 --gameSolver cool,0.03782831670807017,0.01105704072444845,0.04250528548,0.02737557719298245,0.011500776140350876,0.020429220480000003,0.055020172480000004,2
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-3 -p s0 --gameSolver cool,0.028401051559080463,0.008854574906002477,0.029050838720000003,0.018592181609195405,0.010782767356321839,0.01641651372,0.044943641720000004,3
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-4 -p s0 --gameSolver cool,0.02829406870192308,0.009158633919992214,0.023991949000000002,0.01962234423076923,0.009528115384615383,0.016397613,0.047750777,4
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-5 -p s0 --gameSolver cool,0.05547520355999999,0.014043569656754152,0.04688372056,0.04381725317073171,0.012697881463414634,0.042666295560000005,0.08521531456,5
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-6 -p s0 --gameSolver cool,0.23406310587076926,0.011925150584089788,0.23620113864,0.21625,0.018361572307692305,0.21422753464,0.25085458164,6
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-7 -p s0 --gameSolver cool,1.3868856280933333,0.01513999248273022,1.3795365607599999,1.3503047933333334,0.0360589,1.37682288476,1.4042974387599998,7
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-8 -p s0 --gameSolver cool,10.100788028033335,0.03453365439423647,10.0887052897,10.06174044,0.031229826666666665,10.073919233700002,10.1397395607,8


==> benchmarks/parity-mod/results/towersofhanoi-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/towersofhanoi-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-1 -p s0 --gameSolver pgsolver,0.011834005093916354,0.002997502260271115,0.0117723629,0.008504216806083657,0.0045820127756654,0.0052045199,0.0190782249,1
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-2 -p s0 --gameSolver pgsolver,0.03222411346318584,0.010149945601077947,0.029817481180000004,0.02484972495575221,0.008258612389380526,0.021370510180000003,0.05836675918,2
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-3 -p s0 --gameSolver pgsolver,0.1779611658666667,0.01160419928727444,0.17420264980000003,0.16625552666666668,0.01249574,0.16302313180000003,0.19202961980000002,3
cat formulas/GML-2 | timeout 1m cool-coalg modcheck GML -m models/GML-towersofhanoi-4 -p s0 --gameSolver pgsolver,3.39350823566,0.06855866137903696,3.41823217866,3.3574349666666663,0.03149457333333333,3.31601689266,3.44627563566,4


==> benchmarks/parity-mod/results/towersofhanoi-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-1 -p s0 --gameSolver cool,0.01845624808556962,0.005903837136192898,0.017186823440000002,0.011098108607594939,0.008554104303797471,0.010117463939999998,0.031075355940000004,1
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-2 -p s0 --gameSolver cool,0.056975477188852465,0.01411871414190602,0.050278535320000005,0.04400197147540982,0.013863248196721313,0.04175554332,0.08483868632000001,2
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-3 -p s0 --gameSolver cool,0.46865097330666666,0.020832704899066575,0.46292187514000005,0.4550457066666666,0.01357992,0.44848009264000005,0.4996468876400001,3
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-4 -p s0 --gameSolver cool,5.8125324091933335,0.10545879392118165,5.75371543486,5.774020319999999,0.020576106666666663,5.74959924886,5.93428254386,4


==> benchmarks/parity-mod/results/towersofhanoi-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/towersofhanoi-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-1 -p s0 --gameSolver pgsolver,0.00859299463948553,0.0026419995504997984,0.00845873508,0.005305594212218645,0.0041890012861736355,0.0039897790799999985,0.015310629079999999,1
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-2 -p s0 --gameSolver pgsolver,0.0118002507763492,0.0034363314798725106,0.010218133320000001,0.00765871888888889,0.005153208730158729,0.005733882820000001,0.01935002082,2
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-3 -p s0 --gameSolver pgsolver,0.023541634334074076,0.00611630425141615,0.02588748826,0.01466305333333333,0.009961869185185188,0.010692262260000002,0.03278413326,3
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-4 -p s0 --gameSolver pgsolver,0.03554538904681819,0.011576785563213614,0.03098757724,0.02633016863636363,0.010145412500000004,0.02097199124,0.054513841240000006,4
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-5 -p s0 --gameSolver pgsolver,0.07105652445551021,0.01497891016364794,0.059739244680000005,0.057916984489795924,0.013840001632653063,0.05612652768,0.09607577068,5
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-6 -p s0 --gameSolver pgsolver,0.1949086568676923,0.015599830160248039,0.18981690556,0.16999822307692306,0.025309220000000004,0.17672358856,0.21407608156,6
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-7 -p s0 --gameSolver pgsolver,0.68790986324,0.015011443950177355,0.6912806842400001,0.6573545599999999,0.03013338,0.6668204157400001,0.7022576687400001,7
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-8 -p s0 --gameSolver pgsolver,2.65005182586,0.00808434171468171,2.65393275986,2.6044112066666667,0.04091554,2.64075878486,2.65546393286,8
cat formulas/K-2 | timeout 1m cool-coalg modcheck K -m models/K-towersofhanoi-9 -p s0 --gameSolver pgsolver,9.835767424966669,0.08814920578787054,9.882320440300001,9.738731533333334,0.0765886,9.7341015363,9.8908802983,9


==> benchmarks/parity-mod/results/towersofhanoi-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-1 -p s0 --gameSolver cool,0.019127201350469795,0.00581704277354396,0.02066125878,0.010693531812080537,0.009514249664429528,0.010046614780000001,0.03186513278,1
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-2 -p s0 --gameSolver cool,0.017538722199047608,0.006311588486100155,0.019568376579999998,0.009939805714285715,0.008685327936507935,0.00826713758,0.027885249580000004,2
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-3 -p s0 --gameSolver cool,0.030093323069032254,0.011230720142373913,0.02417481494,0.020187738064516132,0.010876308817204297,0.01731399394,0.049048507940000007,3
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-4 -p s0 --gameSolver cool,0.0443482740955844,0.012065483185340436,0.03822421268,0.034403412987012987,0.010778628571428566,0.03246105168,0.07661677668000001,4
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-5 -p s0 --gameSolver cool,0.8487419204866667,0.0031100079944100635,0.84800987482,0.8336512066666666,0.01570812,0.84606323782,0.8521526488200001,5
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-6 -p s0 --gameSolver cool,26.805718284266664,0.14782999063947483,26.7649970056,26.76116813333333,0.029837393333333333,26.6825169536,26.9696408936,6


==> benchmarks/parity-mod/results/towersofhanoi-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/towersofhanoi-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-1 -p s0 --gameSolver pgsolver,0.00795463364834952,0.0026237168154597252,0.00811623926,0.00484364,0.0044475699029126224,0.0033659762600000004,0.01402490126,1
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-2 -p s0 --gameSolver pgsolver,0.02102075752580645,0.006606624982820382,0.0235002081,0.012946427354838705,0.009272675354838715,0.0110232571,0.0322856751,2
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-3 -p s0 --gameSolver pgsolver,0.03142160069719297,0.009557603333070484,0.02696782432,0.02173619929824562,0.010545990877192985,0.018822221320000002,0.051347933320000004,3
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-4 -p s0 --gameSolver pgsolver,0.05069755969548388,0.009161892111147247,0.04719807476,0.039579428387096764,0.012226101290322583,0.043960214760000005,0.07483425876000001,4
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-5 -p s0 --gameSolver pgsolver,0.14036265898521738,0.013415956866901077,0.13946301542,0.12052016173913045,0.02052039043478261,0.12681528342,0.16175582242,5
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-6 -p s0 --gameSolver pgsolver,0.44833641186,0.020399597859741988,0.44505758836000003,0.40938430666666664,0.038206199999999996,0.42842173886,0.47364864086,6
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-7 -p s0 --gameSolver pgsolver,1.59149299508,0.023679482510211427,1.59874967808,1.5407962333333334,0.04729974,1.5650343380799998,1.6106949690799999,7
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-8 -p s0 --gameSolver pgsolver,6.324301403246666,0.022207005714745702,6.32394723958,6.250921253333334,0.058196660000000004,6.302273597579999,6.346683372579999,8
cat formulas/Monotone-2 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-towersofhanoi-9 -p s0 --gameSolver pgsolver,24.316137184313334,0.06331798886567318,24.281452546980002,24.126600946666667,0.13098002666666667,24.27773993298,24.38921907298,9


==> benchmarks/parity-mod/results/towersofhanoi-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-1 -p s0 --gameSolver cool,0.019717902678373988,0.006243337905063228,0.017851241280000003,0.011991268292682922,0.008884269593495931,0.011920908280000002,0.035423979280000004,1
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-2 -p s0 --gameSolver cool,0.0256462994915493,0.009073135343418323,0.0210838079,0.016661601126760562,0.009629817464788736,0.0200643489,0.0505227699,2
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-3 -p s0 --gameSolver cool,0.029522706098461526,0.009815845604729503,0.02893278086,0.01903501692307693,0.011408739230769235,0.015426718859999999,0.04671750786,3
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-4 -p s0 --gameSolver cool,0.02873635754555556,0.009728038685346795,0.025739964240000003,0.019126770740740737,0.010528763518518518,0.015369258240000003,0.049881042240000006,4
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-5 -p s0 --gameSolver cool,0.05819182611929824,0.013523615225339562,0.0495057074,0.045941779649122806,0.013140445263157894,0.0459202914,0.0882798664,5
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-6 -p s0 --gameSolver cool,0.2481708100163636,0.01158928840126061,0.25027279838,0.22871063999999997,0.020044536363636362,0.21928326238,0.26025027438000004,6
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-7 -p s0 --gameSolver cool,1.41756324378,0.013339664735216547,1.42215332778,1.3885621666666665,0.02870788,1.4025345847800001,1.42800181878,7
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-8 -p s0 --gameSolver cool,10.197843223686668,0.13541539755437523,10.20022037502,10.153566533333333,0.034928806666666666,10.061254900020002,10.33205439602,8


==> benchmarks/parity-mod/results/towersofhanoi-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/towersofhanoi-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-1 -p s0 --gameSolver pgsolver,0.008873801563116889,0.002939165553033847,0.00852153818,0.00577139928571429,0.004105969610389612,0.00402394918,0.015377924180000002,1
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-2 -p s0 --gameSolver pgsolver,0.014579208372287,0.004774355339916997,0.01190681574,0.010012015605381156,0.005483186905829598,0.00668339374,0.02363747074,2
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-3 -p s0 --gameSolver pgsolver,0.042012657676781605,0.011693709094584828,0.03632509824,0.033032468735632176,0.010034964597701146,0.030432655240000002,0.06681638824000001,3
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-4 -p s0 --gameSolver pgsolver,0.2590898020018182,0.0042992510177741194,0.25812332582,0.2440264490909091,0.014951252727272723,0.25231128182,0.26614042382,4
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-5 -p s0 --gameSolver pgsolver,3.69464350244,0.0269305646469426,3.68876657644,3.6575549399999994,0.03046907333333333,3.6711367084399997,3.7240272224399997,5
cat formulas/PML-2 | timeout 1m cool-coalg modcheck PML_react -m models/PML-towersofhanoi-6 -p s0 --gameSolver pgsolver,47.37408900804667,0.17451545034669572,47.44123990938,47.05770438,0.22880331333333329,47.17597265138,47.50505446338,6


==> benchmarks/parity-mod/results/unfair-elevatorvergm-CL-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-unfair-elevatorvergm-1 -p s0 --gameSolver cool,1.2499535486866666,0.037981210563414226,1.24972217402,1.2321550866666666,0.015057926666666666,1.21208855402,1.28804991802,1


==> benchmarks/parity-mod/results/unfair-elevatorvergm-CL-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/unfair-elevatorvergm-CL-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-unfair-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.02788220300139535,0.010113076490891845,0.021712347420000003,0.019363899534883718,0.009652226511627905,0.017478323420000004,0.04963319042000001,1
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-unfair-elevatorvergm-2 -p s0 --gameSolver pgsolver,0.07458257789894739,0.012406550357333014,0.07052859982,0.06347217578947366,0.011824959999999997,0.061808505820000005,0.10067186182,2
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-unfair-elevatorvergm-3 -p s0 --gameSolver pgsolver,0.2987663917844445,0.012747724737699178,0.30305924934,0.28060958444444445,0.01876328888888889,0.28198776934,0.31095589934,3
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-unfair-elevatorvergm-4 -p s0 --gameSolver pgsolver,1.8476491011,0.02824966782559446,1.8518767621,1.8105725933333332,0.034211653333333335,1.8175238641000002,1.8735466771,4
cat formulas/CL-3 | timeout 1m cool-coalg modcheck CL -m models/CL-unfair-elevatorvergm-5 -p s0 --gameSolver pgsolver,15.698971050166667,0.1348245470694227,15.626948284500001,15.563933060000002,0.10213182666666666,15.6154533595,15.8545115065,5


==> benchmarks/parity-mod/results/unfair-elevatorvergm-GML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-unfair-elevatorvergm-1 -p s0 --gameSolver cool,0.16756574782666667,0.017748935773675516,0.15697538716000004,0.1475214111111111,0.020505702222222224,0.15036756616000002,0.19476181116000002,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-unfair-elevatorvergm-2 -p s0 --gameSolver cool,21.107654862993332,0.36617591342832667,20.963413867659998,21.037825806666664,0.018639479999999996,20.83556510366,21.52398561766,2


==> benchmarks/parity-mod/results/unfair-elevatorvergm-GML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/unfair-elevatorvergm-GML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-unfair-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.40389044131142854,0.013203937430414585,0.40720268174,0.3916810657142857,0.012688899999999998,0.38299765574,0.41541849574,1
cat formulas/GML-3 | timeout 1m cool-coalg modcheck GML -m models/GML-unfair-elevatorvergm-2 -p s0 --gameSolver pgsolver,13.847808146486665,0.22706084926445952,13.72815753582,13.753879973333333,0.07044278666666666,13.70559526782,14.10967163582,2


==> benchmarks/parity-mod/results/unfair-elevatorvergm-K-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-unfair-elevatorvergm-1 -p s0 --gameSolver cool,7.092363595786666,0.1511010896683137,7.02909463612,7.04450038,0.02756158,6.98318146312,7.2648146881199995,1


==> benchmarks/parity-mod/results/unfair-elevatorvergm-K-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/unfair-elevatorvergm-K-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-unfair-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.024411352159999993,0.008703402103012181,0.018970886380000003,0.016931340000000003,0.008203813599999998,0.016166782880000004,0.04379031388,1
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-unfair-elevatorvergm-2 -p s0 --gameSolver pgsolver,0.07360617032705884,0.012706586047873055,0.07884826718,0.060935527058823526,0.013524720000000004,0.05699475918000001,0.09818377018,2
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-unfair-elevatorvergm-3 -p s0 --gameSolver pgsolver,0.27949965116,0.01612104899755877,0.27767278736,0.25685806,0.022790539999999995,0.26303765936,0.30564124836,3
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-unfair-elevatorvergm-4 -p s0 --gameSolver pgsolver,1.7888648751333334,0.034042707617203447,1.7798192318000001,1.7487957199999997,0.036892886666666666,1.7602585828000001,1.8265168108,4
cat formulas/K-3 | timeout 1m cool-coalg modcheck K -m models/K-unfair-elevatorvergm-5 -p s0 --gameSolver pgsolver,14.624175293426667,0.11689300277903984,14.56243008276,14.477897286666666,0.11569218666666665,14.55110262076,14.75899317676,5


==> benchmarks/parity-mod/results/unfair-elevatorvergm-Monotone-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-unfair-elevatorvergm-1 -p s0 --gameSolver cool,0.5153677449,0.010552654848392105,0.5131872393000001,0.48590246,0.029392559999999995,0.5035175803,0.5273784693000001,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-unfair-elevatorvergm-2 -p s0 --gameSolver cool,9.618808345113335,0.05368931388061219,9.62448290278,9.578610766666666,0.03289798666666666,9.56250713478,9.66943499778,2


==> benchmarks/parity-mod/results/unfair-elevatorvergm-Monotone-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/unfair-elevatorvergm-Monotone-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-unfair-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.029383667372765952,0.01065536210840892,0.025287981660000004,0.02093588425531914,0.009463631914893618,0.01763320766,0.049933999660000006,1
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-unfair-elevatorvergm-2 -p s0 --gameSolver pgsolver,0.07033786925837839,0.010310531641527952,0.06488901888000001,0.05756163729729729,0.013711140540540538,0.06089528688000001,0.09006010488,2
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-unfair-elevatorvergm-3 -p s0 --gameSolver pgsolver,0.30240863671999996,0.01146024681074967,0.30570917842,0.27836392,0.02427724,0.28121847992000004,0.31887593092000005,3
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-unfair-elevatorvergm-4 -p s0 --gameSolver pgsolver,1.8846130084933332,0.038678819970544266,1.8730205931600001,1.8255232199999998,0.054706646666666664,1.8530559961600002,1.92776243616,4
cat formulas/Monotone-3 | timeout 1m cool-coalg modcheck Monotone -m models/Monotone-unfair-elevatorvergm-5 -p s0 --gameSolver pgsolver,17.568566722546667,0.0986665916399594,17.55772142288,17.398011786666668,0.12824162666666666,17.47577083588,17.672207908879997,5


==> benchmarks/parity-mod/results/unfair-elevatorvergm-PML-COOL.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-unfair-elevatorvergm-1 -p s0 --gameSolver cool,0.17458554064666665,0.016368446986030197,0.16485241758,0.15618417999999995,0.018808019999999998,0.15987062758,0.20348589458000002,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-unfair-elevatorvergm-2 -p s0 --gameSolver cool,21.26256573662,0.12185445999607925,21.292379376619998,21.185739260000002,0.024622139999999997,21.12857126162,21.36674657162,2


==> benchmarks/parity-mod/results/unfair-elevatorvergm-PML-PG-IMPR.csv <==
command,mean,stddev,median,user,system,min,max,size


==> benchmarks/parity-mod/results/unfair-elevatorvergm-PML-PG.csv <==
command,mean,stddev,median,user,system,min,max,size
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-unfair-elevatorvergm-1 -p s0 --gameSolver pgsolver,0.08215071001076922,0.012066417219652566,0.07606957928,0.07003477384615384,0.013038540000000003,0.07349901378,0.11304476978000001,1
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-unfair-elevatorvergm-2 -p s0 --gameSolver pgsolver,1.66141395238,0.012742867763165433,1.66321411538,1.6304318066666665,0.029011306666666663,1.6478667273799998,1.67316101438,2
cat formulas/PML-3 | timeout 1m cool-coalg modcheck PML_react -m models/PML-unfair-elevatorvergm-3 -p s0 --gameSolver pgsolver,47.367126431626666,0.1386966197306847,47.41040676996,47.06911051333333,0.20627832666666665,47.211950268959995,47.47902225596,3


==> benchmarks/parity-mod/stats/cliquegame-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,62,62,62,1.,1
COOL,2,42,42,1.,1
PGSolver,147,147,147,1.,2
COOL,3,93,93,1.,2
PGSolver,284,284,284,1.,3
COOL,4,164,164,1.,3
PGSolver,455,455,455,1.,4
COOL,5,255,255,1.,4
PGSolver,714,714,714,1.,5
COOL,6,366,366,1.,5
PGSolver,1057,1057,1057,1.,6
COOL,7,497,497,1.,6
PGSolver,1400,1400,1400,1.,7
PGSolver,1917,1917,1917,1.,8
PGSolver,2550,2550,2550,1.,9
PGSolver,3113,3113,3113,1.,10
PGSolver,17409,17409,17409,1.,20
PGSolver,51305,51305,51305,1.,30
PGSolver,110003,110003,110003,1.,40
PGSolver,206499,206499,206499,1.,50
PGSolver,347395,347395,347395,1.,60
PGSolver,531293,531293,531293,1.,70
PGSolver,783189,783189,783189,1.,80
PGSolver,1104285,1104285,1104285,1.,90


==> benchmarks/parity-mod/stats/cliquegame-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,110,110,110,1.,1
COOL,2,42,42,1.,1
PGSolver,351,351,351,1.,2
COOL,3,93,93,1.,2
PGSolver,796,796,796,1.,3
COOL,4,164,164,1.,3
PGSolver,1534,1534,1534,1.,4
COOL,5,255,255,1.,4
PGSolver,3108,3108,3108,1.,5
COOL,6,366,366,1.,5
PGSolver,5106,5106,5106,1.,6
COOL,7,497,497,1.,6
PGSolver,7627,7627,7627,1.,7
COOL,8,648,648,1.,7
PGSolver,10821,10821,10821,1.,8
PGSolver,14990,14990,14990,1.,9
PGSolver,31524,31524,31524,1.,10
PGSolver,251025,251025,251025,1.,20
PGSolver,845204,845204,845204,1.,30


==> benchmarks/parity-mod/stats/cliquegame-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,54,54,54,1.,1
COOL,2,42,42,1.,1
PGSolver,117,117,117,1.,2
COOL,3,93,93,1.,2
PGSolver,204,204,204,1.,3
COOL,4,164,164,1.,3
PGSolver,315,315,315,1.,4
COOL,5,255,217,0.850980392157,4
PGSolver,450,450,450,1.,5
COOL,6,366,306,0.83606557377,5
PGSolver,609,609,609,1.,6
COOL,7,497,384,0.772635814889,6
PGSolver,792,792,792,1.,7
COOL,8,648,499,0.770061728395,7
PGSolver,999,999,999,1.,8
COOL,9,819,616,0.752136752137,8
PGSolver,1230,1230,1230,1.,9
PGSolver,1485,1485,1485,1.,10
PGSolver,5355,5355,5355,1.,20
PGSolver,11625,11625,11625,1.,30
PGSolver,20295,20295,20295,1.,40
PGSolver,31365,31365,31365,1.,50
PGSolver,44835,44835,44835,1.,60
PGSolver,60705,60705,60705,1.,70
PGSolver,78975,78975,78975,1.,80
PGSolver,99645,99645,99645,1.,90
PGSolver,122715,122715,122715,1.,100
PGSolver,148185,148185,148185,1.,110


==> benchmarks/parity-mod/stats/cliquegame-Monotone.csv <==
model,worlds,full,visited,ratio,size
PGSolver,29,29,29,1.,1
COOL,2,21,21,1.,1
PGSolver,135,135,135,1.,2
COOL,3,93,93,1.,2
PGSolver,236,236,236,1.,3
COOL,4,164,164,1.,3
PGSolver,365,365,365,1.,4
COOL,5,255,255,1.,4
PGSolver,522,522,522,1.,5
COOL,6,366,330,0.901639344262,5
PGSolver,707,707,707,1.,6
COOL,7,497,497,1.,6
PGSolver,920,920,920,1.,7
PGSolver,1161,1161,1161,1.,8
PGSolver,1430,1430,1430,1.,9
PGSolver,1727,1727,1727,1.,10
PGSolver,6237,6237,6237,1.,20
PGSolver,13547,13547,13547,1.,30
PGSolver,23657,23657,23657,1.,40
PGSolver,36567,36567,36567,1.,50
PGSolver,52277,52277,52277,1.,60
PGSolver,70787,70787,70787,1.,70


==> benchmarks/parity-mod/stats/cliquegame-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,74,74,74,1.,1
COOL,2,42,42,1.,1
PGSolver,180,180,180,1.,2
COOL,3,93,93,1.,2
PGSolver,348,348,348,1.,3
COOL,4,164,164,1.,3
PGSolver,590,590,590,1.,4
COOL,5,255,255,1.,4
PGSolver,918,918,918,1.,5
COOL,6,366,366,1.,5
PGSolver,1344,1344,1344,1.,6
COOL,7,497,103,0.207243460765,6
PGSolver,1880,1880,1880,1.,7
COOL,8,648,648,1.,7
PGSolver,2538,2538,2538,1.,8
PGSolver,3330,3330,3330,1.,9
PGSolver,4268,4268,4268,1.,10
PGSolver,24318,24318,24318,1.,20
PGSolver,72168,72168,72168,1.,30
PGSolver,159818,159818,159818,1.,40
PGSolver,299266,299266,299266,1.,50
PGSolver,502452,502452,502452,1.,60
PGSolver,781495,781495,781495,1.,70
PGSolver,1148174,1148174,1148174,1.,80
PGSolver,1614970,1614970,1614970,1.,90
PGSolver,2193314,2193314,2193314,1.,100
PGSolver,2895433,2895433,2895433,1.,110


==> benchmarks/parity-mod/stats/easy-hanoi-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,165,165,165,1.,1
COOL,5,103,103,1.,1
PGSolver,387,387,387,1.,2
COOL,11,229,115,0.502183406114,2
PGSolver,1037,1037,1037,1.,3
COOL,29,607,164,0.27018121911,3
PGSolver,2999,2999,2999,1.,4
COOL,83,1741,231,0.132682366456,4
PGSolver,8889,8889,8889,1.,5
COOL,245,5143,205,0.0398600038888,5
PGSolver,26543,26543,26543,1.,6
COOL,731,15349,645,0.0420222815819,6
PGSolver,79517,79517,79517,1.,7
COOL,2189,45967,1922,0.0418126046947,7
PGSolver,238443,238443,238443,1.,8
COOL,6563,137821,5774,0.0418949216738,8
PGSolver,715205,715205,715205,1.,9
COOL,19685,413383,17340,0.0419465725489,9
COOL,59051,1240069,52018,0.0419476658154,10


==> benchmarks/parity-mod/stats/easy-hanoi-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,523,523,523,1.,1
COOL,5,103,103,1.,1
PGSolver,2345,2345,2345,1.,2
COOL,11,229,115,0.502183406114,2
PGSolver,15590,15590,15590,1.,3
COOL,29,607,164,0.27018121911,3
PGSolver,126222,126222,126222,1.,4
COOL,83,1741,231,0.132682366456,4
COOL,245,5143,205,0.0398600038888,5
COOL,731,15349,645,0.0420222815819,6
COOL,2189,45967,1922,0.0418126046947,7
COOL,6563,137821,5774,0.0418949216738,8


==> benchmarks/parity-mod/stats/easy-hanoi-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,133,133,133,1.,1
COOL,5,103,67,0.650485436893,1
PGSolver,295,295,295,1.,2
COOL,11,229,73,0.318777292576,2
PGSolver,781,781,781,1.,3
COOL,29,607,85,0.140032948929,3
PGSolver,2239,2239,2239,1.,4
COOL,83,1741,79,0.0453762205629,4
PGSolver,6613,6613,6613,1.,5
COOL,245,5143,205,0.0398600038888,5
PGSolver,19735,19735,19735,1.,6
COOL,731,15349,645,0.0420222815819,6
PGSolver,59101,59101,59101,1.,7
COOL,2189,45967,1922,0.0418126046947,7
PGSolver,177199,177199,177199,1.,8
COOL,6563,137821,5774,0.0418949216738,8
PGSolver,531493,531493,531493,1.,9
COOL,19685,413383,17340,0.0419465725489,9
COOL,59051,1240069,52018,0.0419476658154,10


==> benchmarks/parity-mod/stats/easy-hanoi-Monotone.csv <==
model,worlds,full,visited,ratio,size


==> benchmarks/parity-mod/stats/easy-hanoi-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,245,245,245,1.,1
COOL,5,103,103,1.,1
PGSolver,801,801,801,1.,2
COOL,11,229,115,0.502183406114,2
PGSolver,4205,4205,4205,1.,3
COOL,29,607,164,0.27018121911,3
PGSolver,29957,29957,29957,1.,4
COOL,83,1741,231,0.132682366456,4
PGSolver,247192,247192,247192,1.,5
COOL,245,5143,205,0.0398600038888,5
PGSolver,2158604,2158604,2158604,1.,6
COOL,731,15349,645,0.0420222815819,6
COOL,2189,45967,1922,0.0418126046947,7
COOL,6563,137821,5774,0.0418949216738,8


==> benchmarks/parity-mod/stats/elevatorvergm-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,1698,1698,1698,1.,1
COOL,36,1116,676,0.605734767025,1
PGSolver,6846,6846,6846,1.,2
COOL,144,4464,2616,0.586021505376,2
PGSolver,26922,26922,26922,1.,3
COOL,564,17484,1966,0.112445664608,3
PGSolver,128604,128604,128604,1.,4
COOL,2688,83328,3073,0.0368783602151,4
PGSolver,748248,748248,748248,1.,5


==> benchmarks/parity-mod/stats/elevatorvergm-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,28155,28155,28155,1.,1
COOL,36,1116,268,0.240143369176,1
PGSolver,454812,454812,454812,1.,2
COOL,144,4464,2616,0.586021505376,2


==> benchmarks/parity-mod/stats/elevatorvergm-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,1404,1404,1404,1.,1
COOL,36,1116,1116,1.,1
PGSolver,5616,5616,5616,1.,2
PGSolver,21996,21996,21996,1.,3
PGSolver,104832,104832,104832,1.,4
PGSolver,611676,611676,611676,1.,5


==> benchmarks/parity-mod/stats/elevatorvergm-Monotone.csv <==
model,worlds,full,visited,ratio,size
PGSolver,1494,1494,1494,1.,1
COOL,36,1116,421,0.377240143369,1
PGSolver,5970,5970,5970,1.,2
COOL,144,4464,947,0.212141577061,2
PGSolver,23376,23376,23376,1.,3
PGSolver,111408,111408,111408,1.,4
PGSolver,650094,650094,650094,1.,5


==> benchmarks/parity-mod/stats/elevatorvergm-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,9288,9288,9288,1.,1
COOL,36,1116,268,0.240143369176,1
PGSolver,130454,130454,130454,1.,2
COOL,144,4464,2616,0.586021505376,2
PGSolver,1932237,1932237,1932237,1.,3


==> benchmarks/parity-mod/stats/jurdzinskigame-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,93,93,93,1.,1
COOL,3,63,63,1.,1
PGSolver,748,748,748,1.,2
COOL,12,492,124,0.252032520325,2
PGSolver,2601,2601,2601,1.,3
COOL,27,1647,191,0.115968427444,3
PGSolver,6224,6224,6224,1.,4
COOL,48,3888,429,0.110339506173,4
PGSolver,11845,11845,11845,1.,5
PGSolver,20940,20940,20940,1.,6
PGSolver,33397,33397,33397,1.,7
PGSolver,48544,48544,48544,1.,8
PGSolver,70785,70785,70785,1.,9
PGSolver,97380,97380,97380,1.,10
PGSolver,758080,758080,758080,1.,20


==> benchmarks/parity-mod/stats/jurdzinskigame-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,221,221,221,1.,1
COOL,3,63,63,1.,1
PGSolver,5073,5073,5073,1.,2
COOL,12,492,207,0.420731707317,2
PGSolver,37750,37750,37750,1.,3
COOL,27,1647,389,0.236187006679,3
PGSolver,156067,156067,156067,1.,4
PGSolver,474983,474983,474983,1.,5
PGSolver,1176961,1176961,1176961,1.,6


==> benchmarks/parity-mod/stats/jurdzinskigame-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,81,81,81,1.,1
COOL,3,63,63,1.,1
PGSolver,612,612,612,1.,2
COOL,12,492,124,0.252032520325,2
PGSolver,2025,2025,2025,1.,3
COOL,27,1647,191,0.115968427444,3
PGSolver,4752,4752,4752,1.,4
COOL,48,3888,431,0.110853909465,4
PGSolver,9225,9225,9225,1.,5
PGSolver,15876,15876,15876,1.,6
PGSolver,25137,25137,25137,1.,7
PGSolver,37440,37440,37440,1.,8
PGSolver,53217,53217,53217,1.,9
PGSolver,72900,72900,72900,1.,10


==> benchmarks/parity-mod/stats/jurdzinskigame-Monotone.csv <==
model,worlds,full,visited,ratio,size
PGSolver,56,56,56,1.,1
COOL,3,42,36,0.857142857143,1
PGSolver,668,668,668,1.,2
COOL,12,492,65,0.132113821138,2
PGSolver,2229,2229,2229,1.,3
COOL,27,1647,176,0.10686095932,3
PGSolver,5248,5248,5248,1.,4
COOL,48,3888,133,0.03420781893,4
PGSolver,10205,10205,10205,1.,5
PGSolver,17580,17580,17580,1.,6
PGSolver,27853,27853,27853,1.,7
PGSolver,41504,41504,41504,1.,8
PGSolver,59013,59013,59013,1.,9
PGSolver,80860,80860,80860,1.,10


==> benchmarks/parity-mod/stats/jurdzinskigame-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,123,123,123,1.,1
COOL,3,63,63,1.,1
PGSolver,1812,1812,1812,1.,2
COOL,12,492,207,0.420731707317,2
PGSolver,10935,10935,10935,1.,3
COOL,27,1647,641,0.38919247116,3
PGSolver,41992,41992,41992,1.,4
PGSolver,122451,122451,122451,1.,5
PGSolver,297035,297035,297035,1.,6
PGSolver,632238,632238,632238,1.,7
PGSolver,1220040,1220040,1220040,1.,8
PGSolver,2183136,2183136,2183136,1.,9


==> benchmarks/parity-mod/stats/laddergame-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,66,66,66,1.,1
COOL,2,42,42,1.,1
PGSolver,136,136,136,1.,2
COOL,4,84,65,0.77380952381,2
PGSolver,202,202,202,1.,3
COOL,6,126,126,1.,3
PGSolver,268,268,268,1.,4
COOL,8,168,168,1.,4
PGSolver,338,338,338,1.,5
COOL,10,210,196,0.933333333333,5
PGSolver,404,404,404,1.,6
COOL,12,252,252,1.,6
PGSolver,470,470,470,1.,7
COOL,14,294,294,1.,7
PGSolver,540,540,540,1.,8
COOL,16,336,336,1.,8
PGSolver,606,606,606,1.,9
COOL,18,378,378,1.,9
PGSolver,672,672,672,1.,10
COOL,20,420,420,1.,10
PGSolver,1348,1348,1348,1.,20
COOL,40,840,840,1.,20
PGSolver,2020,2020,2020,1.,30
COOL,60,1260,1260,1.,30
PGSolver,2692,2692,2692,1.,40
COOL,80,1680,1680,1.,40
PGSolver,3368,3368,3368,1.,50
COOL,100,2100,2100,1.,50
PGSolver,4040,4040,4040,1.,60
COOL,120,2520,2520,1.,60
PGSolver,4712,4712,4712,1.,70
COOL,140,2940,2940,1.,70
PGSolver,5388,5388,5388,1.,80
PGSolver,6060,6060,6060,1.,90
PGSolver,6732,6732,6732,1.,100
PGSolver,7408,7408,7408,1.,110
PGSolver,14140,14140,14140,1.,210
PGSolver,20872,20872,20872,1.,310
PGSolver,27608,27608,27608,1.,410
PGSolver,34340,34340,34340,1.,510
PGSolver,41072,41072,41072,1.,610
PGSolver,47808,47808,47808,1.,710
PGSolver,54540,54540,54540,1.,810
PGSolver,61272,61272,61272,1.,910
PGSolver,68008,68008,68008,1.,1010
PGSolver,74740,74740,74740,1.,1110
PGSolver,142072,142072,142072,1.,2110
PGSolver,209408,209408,209408,1.,3110
PGSolver,276740,276740,276740,1.,4110
PGSolver,344072,344072,344072,1.,5110
PGSolver,411408,411408,411408,1.,6110
PGSolver,478740,478740,478740,1.,7110
PGSolver,546072,546072,546072,1.,8110
PGSolver,613408,613408,613408,1.,9110
PGSolver,680740,680740,680740,1.,10110
PGSolver,748072,748072,748072,1.,11110
PGSolver,1421408,1421408,1421408,1.,21110


==> benchmarks/parity-mod/stats/laddergame-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,126,126,126,1.,1
COOL,2,42,42,1.,1
PGSolver,380,380,380,1.,2
COOL,4,84,84,1.,2
PGSolver,762,762,762,1.,3
COOL,6,126,126,1.,3
PGSolver,1272,1272,1272,1.,4
COOL,8,168,168,1.,4
PGSolver,1913,1913,1913,1.,5
COOL,10,210,210,1.,5
PGSolver,2685,2685,2685,1.,6
COOL,12,252,252,1.,6
PGSolver,3596,3596,3596,1.,7
COOL,14,294,294,1.,7
PGSolver,4613,4613,4613,1.,8
COOL,16,336,336,1.,8
PGSolver,5814,5814,5814,1.,9
COOL,18,378,378,1.,9
PGSolver,7072,7072,7072,1.,10
COOL,20,420,420,1.,10
PGSolver,26983,26983,26983,1.,20
COOL,40,840,840,1.,20
PGSolver,59789,59789,59789,1.,30
COOL,60,1260,1260,1.,30
PGSolver,105826,105826,105826,1.,40
COOL,80,1680,1680,1.,40
PGSolver,163220,163220,163220,1.,50
COOL,100,2100,2100,1.,50
PGSolver,235691,235691,235691,1.,60
COOL,120,2520,2520,1.,60
PGSolver,320467,320467,320467,1.,70
PGSolver,414763,414763,414763,1.,80
PGSolver,526139,526139,526139,1.,90
PGSolver,649015,649015,649015,1.,100
PGSolver,784365,784365,784365,1.,110


==> benchmarks/parity-mod/stats/laddergame-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,54,54,54,1.,1
COOL,2,42,36,0.857142857143,1
PGSolver,108,108,108,1.,2
COOL,4,84,65,0.77380952381,2
PGSolver,162,162,162,1.,3
COOL,6,126,126,1.,3
PGSolver,216,216,216,1.,4
COOL,8,168,168,1.,4
PGSolver,270,270,270,1.,5
COOL,10,210,196,0.933333333333,5
PGSolver,324,324,324,1.,6
COOL,12,252,252,1.,6
PGSolver,378,378,378,1.,7
COOL,14,294,294,1.,7
PGSolver,432,432,432,1.,8
COOL,16,336,336,1.,8
PGSolver,486,486,486,1.,9
COOL,18,378,378,1.,9
PGSolver,540,540,540,1.,10
COOL,20,420,420,1.,10
PGSolver,1080,1080,1080,1.,20
COOL,40,840,840,1.,20
PGSolver,1620,1620,1620,1.,30
COOL,60,1260,1260,1.,30
PGSolver,2160,2160,2160,1.,40
COOL,80,1680,1680,1.,40
PGSolver,2700,2700,2700,1.,50
COOL,100,2100,2100,1.,50
PGSolver,3240,3240,3240,1.,60
COOL,120,2520,2520,1.,60
PGSolver,3780,3780,3780,1.,70
COOL,140,2940,2940,1.,70
PGSolver,4320,4320,4320,1.,80
PGSolver,4860,4860,4860,1.,90
PGSolver,5400,5400,5400,1.,100
PGSolver,5940,5940,5940,1.,110
PGSolver,11340,11340,11340,1.,210
PGSolver,16740,16740,16740,1.,310
PGSolver,22140,22140,22140,1.,410
PGSolver,27540,27540,27540,1.,510
PGSolver,32940,32940,32940,1.,610
PGSolver,38340,38340,38340,1.,710
PGSolver,43740,43740,43740,1.,810
PGSolver,49140,49140,49140,1.,910
PGSolver,54540,54540,54540,1.,1010
PGSolver,59940,59940,59940,1.,1110
PGSolver,113940,113940,113940,1.,2110
PGSolver,167940,167940,167940,1.,3110
PGSolver,221940,221940,221940,1.,4110
PGSolver,275940,275940,275940,1.,5110
PGSolver,329940,329940,329940,1.,6110
PGSolver,383940,383940,383940,1.,7110
PGSolver,437940,437940,437940,1.,8110


==> benchmarks/parity-mod/stats/laddergame-Monotone.csv <==
model,worlds,full,visited,ratio,size
PGSolver,60,60,60,1.,1
COOL,2,42,42,1.,1
PGSolver,124,124,124,1.,2
COOL,4,84,84,1.,2
PGSolver,186,186,186,1.,3
COOL,6,126,126,1.,3
PGSolver,248,248,248,1.,4
COOL,8,168,168,1.,4
PGSolver,310,310,310,1.,5
COOL,10,210,210,1.,5
PGSolver,372,372,372,1.,6
COOL,12,252,252,1.,6
PGSolver,434,434,434,1.,7
COOL,14,294,294,1.,7
PGSolver,496,496,496,1.,8
COOL,16,336,336,1.,8
PGSolver,558,558,558,1.,9
COOL,18,378,378,1.,9
PGSolver,620,620,620,1.,10
COOL,20,420,420,1.,10
PGSolver,1240,1240,1240,1.,20
COOL,40,840,840,1.,20
PGSolver,1860,1860,1860,1.,30
COOL,60,1260,1260,1.,30
PGSolver,2480,2480,2480,1.,40
COOL,80,1680,1680,1.,40
PGSolver,3100,3100,3100,1.,50
COOL,100,2100,2100,1.,50
PGSolver,3720,3720,3720,1.,60
PGSolver,4340,4340,4340,1.,70
PGSolver,4960,4960,4960,1.,80
PGSolver,5580,5580,5580,1.,90
PGSolver,6200,6200,6200,1.,100
PGSolver,6820,6820,6820,1.,110
PGSolver,13020,13020,13020,1.,210
PGSolver,19220,19220,19220,1.,310
PGSolver,25420,25420,25420,1.,410
PGSolver,31620,31620,31620,1.,510
PGSolver,37820,37820,37820,1.,610
PGSolver,44020,44020,44020,1.,710
PGSolver,50220,50220,50220,1.,810
PGSolver,56420,56420,56420,1.,910
PGSolver,62620,62620,62620,1.,1010
PGSolver,68820,68820,68820,1.,1110
PGSolver,130820,130820,130820,1.,2110
PGSolver,192820,192820,192820,1.,3110
PGSolver,254820,254820,254820,1.,4110
PGSolver,316820,316820,316820,1.,5110
PGSolver,378820,378820,378820,1.,6110
PGSolver,440820,440820,440820,1.,7110
PGSolver,502820,502820,502820,1.,8110
PGSolver,564820,564820,564820,1.,9110
PGSolver,626820,626820,626820,1.,10110
PGSolver,688820,688820,688820,1.,11110
PGSolver,1308820,1308820,1308820,1.,21110


==> benchmarks/parity-mod/stats/laddergame-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,74,74,74,1.,1
COOL,2,42,42,1.,1
PGSolver,180,180,180,1.,2
COOL,4,84,84,1.,2
PGSolver,318,318,318,1.,3
COOL,6,126,126,1.,3
PGSolver,488,488,488,1.,4
COOL,8,168,168,1.,4
PGSolver,690,690,690,1.,5
COOL,10,210,210,1.,5
PGSolver,924,924,924,1.,6
COOL,12,252,252,1.,6
PGSolver,1188,1188,1188,1.,7
COOL,14,294,294,1.,7
PGSolver,1488,1488,1488,1.,8
COOL,16,336,336,1.,8
PGSolver,1818,1818,1818,1.,9
COOL,18,378,378,1.,9
PGSolver,2180,2180,2180,1.,10
COOL,20,420,420,1.,10
PGSolver,7560,7560,7560,1.,20
COOL,40,840,840,1.,20
PGSolver,16135,16135,16135,1.,30
COOL,60,1260,1260,1.,30
PGSolver,27915,27915,27915,1.,40
COOL,80,1680,1680,1.,40
PGSolver,42896,42896,42896,1.,50
COOL,100,2100,2100,1.,50
PGSolver,61069,61069,61069,1.,60
COOL,120,2520,2520,1.,60
PGSolver,82443,82443,82443,1.,70
PGSolver,107030,107030,107030,1.,80
PGSolver,134806,134806,134806,1.,90
PGSolver,165787,165787,165787,1.,100
PGSolver,199959,199959,199959,1.,110
PGSolver,717745,717745,717745,1.,210
PGSolver,1555543,1555543,1555543,1.,310


==> benchmarks/parity-mod/stats/langincl-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,147,147,147,1.,1
COOL,3,93,38,0.408602150538,1
PGSolver,414,414,414,1.,2
COOL,8,248,149,0.600806451613,2
PGSolver,1275,1275,1275,1.,3
COOL,25,775,294,0.37935483871,3
PGSolver,3072,3072,3072,1.,4
COOL,58,1798,393,0.218576195773,4
PGSolver,6003,6003,6003,1.,5
COOL,113,3503,372,0.106194690265,5
PGSolver,10338,10338,10338,1.,6
COOL,196,6076,646,0.106319947334,6
PGSolver,16659,16659,16659,1.,7
COOL,313,9703,1047,0.10790477172,7
PGSolver,25020,25020,25020,1.,8
COOL,470,14570,485,0.0332875772135,8
PGSolver,35691,35691,35691,1.,9
COOL,673,20863,761,0.0364760580933,9
PGSolver,49398,49398,49398,1.,10
COOL,928,28768,1004,0.0348998887653,10
PGSolver,407088,407088,407088,1.,20
COOL,7658,237398,8961,0.0377467375462,20


==> benchmarks/parity-mod/stats/langincl-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,345,345,345,1.,1
COOL,3,93,38,0.408602150538,1
PGSolver,1853,1853,1853,1.,2
COOL,8,248,248,1.,2
PGSolver,17129,17129,17129,1.,3
COOL,25,775,627,0.809032258065,3
PGSolver,83184,83184,83184,1.,4
COOL,58,1798,1798,1.,4
PGSolver,336362,336362,336362,1.,5
COOL,113,3503,1989,0.567799029403,5
PGSolver,1059679,1059679,1059679,1.,6


==> benchmarks/parity-mod/stats/langincl-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,117,117,117,1.,1
COOL,3,93,93,1.,1
PGSolver,312,312,312,1.,2
COOL,8,248,248,1.,2
PGSolver,975,975,975,1.,3
COOL,25,775,775,1.,3
PGSolver,2262,2262,2262,1.,4
COOL,58,1798,1445,0.803670745273,4
PGSolver,4407,4407,4407,1.,5
COOL,113,3503,3503,1.,5
PGSolver,7644,7644,7644,1.,6
PGSolver,12207,12207,12207,1.,7
PGSolver,18330,18330,18330,1.,8
PGSolver,26247,26247,26247,1.,9
PGSolver,36192,36192,36192,1.,10
PGSolver,298662,298662,298662,1.,20
PGSolver,1021332,1021332,1021332,1.,30


==> benchmarks/parity-mod/stats/langincl-Monotone.csv <==
model,worlds,full,visited,ratio,size
PGSolver,126,126,126,1.,1
COOL,3,93,59,0.634408602151,1
PGSolver,336,336,336,1.,2
COOL,8,248,49,0.197580645161,2
PGSolver,1050,1050,1050,1.,3
COOL,25,775,411,0.530322580645,3
PGSolver,2436,2436,2436,1.,4
COOL,58,1798,602,0.334816462736,4
PGSolver,4746,4746,4746,1.,5
COOL,113,3503,689,0.196688552669,5
PGSolver,8232,8232,8232,1.,6
COOL,196,6076,1302,0.214285714286,6
PGSolver,13146,13146,13146,1.,7
COOL,313,9703,937,0.0965680717304,7
PGSolver,19740,19740,19740,1.,8
PGSolver,28266,28266,28266,1.,9
PGSolver,38976,38976,38976,1.,10
PGSolver,321636,321636,321636,1.,20
PGSolver,1099896,1099896,1099896,1.,30


==> benchmarks/parity-mod/stats/langincl-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,180,180,180,1.,1
COOL,3,93,38,0.408602150538,1
PGSolver,720,720,720,1.,2
COOL,8,248,211,0.850806451613,2
PGSolver,4797,4797,4797,1.,3
COOL,25,775,26,0.0335483870968,3
PGSolver,22618,22618,22618,1.,4
COOL,58,1798,1445,0.803670745273,4
PGSolver,81343,81343,81343,1.,5
COOL,113,3503,1989,0.567799029403,5
PGSolver,238707,238707,238707,1.,6
PGSolver,600939,600939,600939,1.,7
PGSolver,1345106,1345106,1345106,1.,8


==> benchmarks/parity-mod/stats/towersofhanoi-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,97,97,97,1.,1
COOL,3,63,63,1.,1
PGSolver,311,311,311,1.,2
COOL,9,189,95,0.502645502646,2
PGSolver,965,965,965,1.,3
COOL,27,567,76,0.134038800705,3
PGSolver,2931,2931,2931,1.,4
COOL,81,1701,74,0.0435038212816,4
PGSolver,8813,8813,8813,1.,5
COOL,243,5103,214,0.0419361160102,5
PGSolver,26471,26471,26471,1.,6
COOL,729,15309,636,0.0415441896923,6
PGSolver,79449,79449,79449,1.,7
COOL,2187,45927,1910,0.041587737061,7
PGSolver,238367,238367,238367,1.,8
COOL,6561,137781,5774,0.0419070844311,8
PGSolver,715133,715133,715133,1.,9
COOL,19683,413343,17321,0.0419046651328,9
COOL,59049,1240029,51998,0.0419328902792,10


==> benchmarks/parity-mod/stats/towersofhanoi-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,225,225,225,1.,1
COOL,3,63,63,1.,1
PGSolver,1688,1688,1688,1.,2
COOL,9,189,95,0.502645502646,2
PGSolver,13569,13569,13569,1.,3
COOL,27,567,76,0.134038800705,3
PGSolver,121655,121655,121655,1.,4
COOL,81,1701,74,0.0435038212816,4
COOL,243,5103,214,0.0419361160102,5
COOL,729,15309,636,0.0415441896923,6
COOL,2187,45927,1910,0.041587737061,7
COOL,6561,137781,5774,0.0419070844311,8


==> benchmarks/parity-mod/stats/towersofhanoi-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,81,81,81,1.,1
COOL,3,63,63,1.,1
PGSolver,243,243,243,1.,2
COOL,9,189,189,1.,2
PGSolver,729,729,729,1.,3
COOL,27,567,567,1.,3
PGSolver,2187,2187,2187,1.,4
COOL,81,1701,1701,1.,4
PGSolver,6561,6561,6561,1.,5
PGSolver,19683,19683,19683,1.,6
PGSolver,59049,59049,59049,1.,7
PGSolver,177147,177147,177147,1.,8
PGSolver,531441,531441,531441,1.,9


==> benchmarks/parity-mod/stats/towersofhanoi-Monotone.csv <==
model,worlds,full,visited,ratio,size
PGSolver,58,58,58,1.,1
COOL,3,42,36,0.857142857143,1
PGSolver,261,261,261,1.,2
COOL,9,189,32,0.169312169312,2
PGSolver,783,783,783,1.,3
COOL,27,567,70,0.123456790123,3
PGSolver,2349,2349,2349,1.,4
COOL,81,1701,68,0.0399764844209,4
PGSolver,7047,7047,7047,1.,5
COOL,243,5103,180,0.0352733686067,5
PGSolver,21141,21141,21141,1.,6
COOL,729,15309,528,0.034489515971,6
PGSolver,63423,63423,63423,1.,7
PGSolver,190269,190269,190269,1.,8
PGSolver,570807,570807,570807,1.,9


==> benchmarks/parity-mod/stats/towersofhanoi-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,121,121,121,1.,1
COOL,3,63,63,1.,1
PGSolver,585,585,585,1.,2
COOL,9,189,95,0.502645502646,2
PGSolver,3699,3699,3699,1.,3
COOL,27,567,76,0.134038800705,3
PGSolver,28586,28586,28586,1.,4
COOL,81,1701,74,0.0435038212816,4
PGSolver,243226,243226,243226,1.,5
COOL,243,5103,214,0.0419361160102,5
PGSolver,2146878,2146878,2146878,1.,6
COOL,729,15309,636,0.0415441896923,6
COOL,2187,45927,1910,0.041587737061,7
COOL,6561,137781,5774,0.0419070844311,8


==> benchmarks/parity-mod/stats/unfair-elevatorvergm-CL.csv <==
model,worlds,full,visited,ratio,size
PGSolver,1698,1698,1698,1.,1
COOL,36,1116,676,0.605734767025,1
PGSolver,6864,6864,6864,1.,2
PGSolver,28560,28560,28560,1.,3
PGSolver,139908,139908,139908,1.,4
PGSolver,821934,821934,821934,1.,5


==> benchmarks/parity-mod/stats/unfair-elevatorvergm-GML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,28155,28155,28155,1.,1
COOL,36,1116,268,0.240143369176,1
PGSolver,451620,451620,451620,1.,2
COOL,144,4464,2616,0.586021505376,2


==> benchmarks/parity-mod/stats/unfair-elevatorvergm-K.csv <==
model,worlds,full,visited,ratio,size
PGSolver,1404,1404,1404,1.,1
COOL,36,1116,1116,1.,1
PGSolver,5616,5616,5616,1.,2
PGSolver,22932,22932,22932,1.,3
PGSolver,110448,110448,110448,1.,4
PGSolver,637884,637884,637884,1.,5


==> benchmarks/parity-mod/stats/unfair-elevatorvergm-Monotone.csv <==
model,worlds,full,visited,ratio,size
PGSolver,1494,1494,1494,1.,1
COOL,36,1116,421,0.377240143369,1
PGSolver,5967,5967,5967,1.,2
COOL,144,4464,944,0.21146953405,2
PGSolver,24402,24402,24402,1.,3
PGSolver,117528,117528,117528,1.,4
PGSolver,678774,678774,678774,1.,5


==> benchmarks/parity-mod/stats/unfair-elevatorvergm-PML.csv <==
model,worlds,full,visited,ratio,size
PGSolver,9288,9288,9288,1.,1
COOL,36,1116,268,0.240143369176,1
PGSolver,130445,130445,130445,1.,2
COOL,144,4464,2616,0.586021505376,2
PGSolver,2099129,2099129,2099129,1.,3

